Active Inference for Adaptive Traffic Signal Control in Noisy Nonstationary IoT Environments

Urban traffic signal control at IoT-instrumented intersections must remain effective under sensor occlusion, weather attenuation, and nonstationary demand. Conventional controllers degrade under these conditions, and learned policies remain difficult to audit. To address these challenges, we propose an active inference controller for a four-arm signalized intersection that dynamically selects phases by minimizing expected free energy (EFE) over Gaussian beliefs about per-direction congestion levels, yielding a fully traceable decision pipeline. We benchmark the controller in a SUMO traffic simulator against a rule-based heuristic and a deep Q-network (DQN) across four scenarios that progressively increase noise and nonstationarity, spanning sensor occlusion, adverse weather, and stochastic accidents. Across 100 independent random evaluations per scenario, active inference attains the lowest idle times and CO2 emissions in the noisiest scenarios (56,977 s and 29.12 kg vs. 71,741 s and 30.56 kg for DQN). These gains come at a modest cost in bus priority service rate and phase switch frequency.

==> cumidle_s4.dat <==
t rb rb_lo rb_hi dqn dqn_lo dqn_hi ai ai_lo ai_hi
10 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000
20 0.260 -0.240 0.760 0.270 -0.260 0.800 0.260 -0.240 0.760
30 33.550 30.430 36.670 32.190 25.710 38.670 25.610 14.340 36.880
40 38.470 28.410 48.530 101.250 79.560 122.940 82.530 39.620 125.440
50 51.740 43.450 60.030 101.250 79.560 122.940 122.540 25.090 219.990
60 74.810 69.340 80.280 101.250 79.560 122.940 122.540 25.090 219.990
70 107.680 104.130 111.230 101.270 79.570 122.970 122.970 25.550 220.390
80 107.720 104.190 111.250 101.370 79.630 123.110 123.280 26.080 220.480
90 125.430 120.750 130.110 110.270 88.470 132.070 132.810 35.560 230.060
100 181.240 172.420 190.060 110.270 88.470 132.070 132.810 35.560 230.060
110 276.650 260.400 292.900 110.270 88.470 132.070 132.810 35.560 230.060
120 278.200 270.380 286.020 111.750 90.010 133.490 133.970 36.830 231.110
130 295.990 286.200 305.780 126.700 103.860 149.540 134.170 37.050 231.290
140 334.450 319.750 349.150 154.460 122.750 186.170 135.530 38.410 232.650
150 402.420 379.810 425.030 157.780 127.620 187.940 135.530 38.410 232.650
160 403.930 384.020 423.840 163.720 131.410 196.030 136.170 38.980 233.360
170 423.990 401.240 446.740 164.270 131.840 196.700 136.390 38.980 233.800
180 463.250 434.510 491.990 164.270 131.840 196.700 136.390 38.980 233.800
190 521.910 483.640 560.180 164.270 131.840 196.700 136.390 38.980 233.800
200 528.930 492.080 565.780 170.480 138.090 202.870 144.030 46.530 241.530
210 545.400 506.360 584.440 187.060 154.600 219.520 159.680 62.490 256.870
220 583.930 540.070 627.790 210.870 176.920 244.820 160.750 63.820 257.680
230 652.010 600.890 703.130 255.240 212.020 298.460 161.950 64.710 259.190
240 652.250 602.050 702.450 287.930 227.350 348.510 162.450 65.510 259.390
250 669.230 620.140 718.320 321.580 238.790 404.370 168.300 70.940 265.660
260 669.750 620.300 719.200 369.190 242.240 496.140 168.570 71.450 265.690
270 670.740 619.150 722.330 405.350 249.290 561.410 169.140 72.040 266.240
280 670.740 619.150 722.330 422.380 275.740 569.020 169.140 72.040 266.240
290 670.740 619.150 722.330 430.960 286.060 575.860 169.730 72.560 266.900
300 677.000 625.590 728.410 438.190 293.740 582.640 178.170 80.180 276.160
310 707.920 656.470 759.370 454.500 309.440 599.560 179.170 81.410 276.930
320 768.170 718.440 817.900 463.030 318.290 607.770 180.440 82.790 278.090
330 868.900 820.130 917.670 487.710 342.740 632.680 186.470 88.730 284.210
340 877.340 827.840 926.840 517.980 367.540 668.420 189.100 90.890 287.310
350 900.570 849.070 952.070 571.990 406.400 737.580 201.680 101.090 302.270
360 900.650 849.030 952.270 594.460 425.790 763.130 224.980 116.610 333.350
370 915.190 863.450 966.930 607.210 438.400 776.020 227.060 118.910 335.210
380 915.460 863.600 967.320 627.760 458.060 797.460 232.020 124.120 339.920
390 934.340 882.350 986.330 675.070 502.810 847.330 236.840 129.750 343.930
400 990.650 939.350 1041.950 758.020 581.050 934.990 252.260 143.350 361.170
410 991.070 939.770 1042.370 758.450 581.530 935.370 253.980 144.700 363.260
420 991.990 940.480 1043.500 758.450 581.530 935.370 253.980 144.700 363.260
430 991.990 940.480 1043.500 758.450 581.530 935.370 253.980 144.700 363.260
440 995.240 943.670 1046.810 761.640 584.810 938.470 259.930 151.390 368.470
450 995.710 943.570 1047.850 761.640 584.810 938.470 283.120 174.810 391.430
460 996.370 942.740 1050.000 761.640 584.810 938.470 297.820 184.070 411.570
470 998.380 940.820 1055.940 766.900 589.870 943.930 299.420 185.250 413.590
480 999.630 943.240 1056.020 777.860 601.820 953.900 316.300 199.900 432.700
490 1019.020 961.460 1076.580 811.270 633.290 989.250 344.460 214.900 474.020
500 1064.170 1003.640 1124.700 812.930 635.670 990.190 344.750 215.320 474.180
510 1137.670 1068.530 1206.810 816.290 640.260 992.320 350.390 219.100 481.680
520 1138.670 1071.940 1205.400 821.410 646.640 996.180 351.250 218.970 483.530
530 1156.270 1088.860 1223.680 848.990 674.760 1023.220 364.510 230.990 498.030
540 1177.900 1106.250 1249.550 892.340 712.790 1071.890 380.060 250.930 509.190
550 1221.030 1116.410 1325.650 893.370 712.990 1073.750 380.060 250.930 509.190
560 1224.110 1121.800 1326.420 894.800 712.320 1077.280 380.060 250.930 509.190
570 1231.350 1128.920 1333.780 902.930 716.240 1089.620 389.470 260.710 518.230
580 1241.990 1131.100 1352.880 903.560 717.230 1089.890 390.120 261.610 518.630
590 1251.480 1128.090 1374.870 903.940 717.490 1090.390 390.630 262.180 519.080
600 1253.170 1127.430 1378.910 904.730 718.160 1091.300 390.960 262.660 519.260
610 1266.050 1137.140 1394.960 922.850 736.430 1109.270 403.540 274.490 532.590
620 1288.570 1161.330 1415.810 922.850 736.430 1109.270 403.540 274.490 532.590
630 1322.990 1195.640 1450.340 922.850 736.430 1109.270 403.540 274.490 532.590
640 1373.050 1240.500 1505.600 926.560 740.110 1113.010 409.040 279.440 538.640
650 1379.380 1244.300 1514.460 944.360 757.810 1130.910 410.330 280.920 539.740
660 1399.610 1262.670 1536.550 973.480 785.030 1161.930 411.100 281.310 540.890
670 1421.950 1291.710 1552.190 979.410 789.950 1168.870 416.090 286.220 545.960
680 1467.170 1342.160 1592.180 983.540 793.010 1174.070 425.640 294.970 556.310
690 1479.100 1353.470 1604.730 988.260 797.540 1178.980 427.330 294.750 559.910
700 1480.060 1354.540 1605.580 1011.740 820.090 1203.390 430.010 292.810 567.210
710 1481.490 1355.330 1607.650 1054.850 857.820 1251.880 431.060 293.960 568.160
720 1493.380 1367.050 1619.710 1067.950 870.880 1265.020 443.600 305.960 581.240
730 1521.030 1389.650 1652.410 1117.680 920.250 1315.110 446.500 308.930 584.070
740 1524.060 1392.620 1655.500 1118.590 922.410 1314.770 450.870 312.820 588.920
750 1531.300 1398.560 1664.040 1119.270 923.190 1315.350 454.540 315.850 593.230
760 1539.290 1406.240 1672.340 1121.820 926.060 1317.580 454.810 316.020 593.600
770 1539.290 1406.240 1672.340 1126.970 931.030 1322.910 455.010 316.300 593.720
780 1548.030 1415.130 1680.930 1144.270 945.660 1342.880 464.780 326.420 603.140
790 1587.900 1456.790 1719.010 1153.720 956.670 1350.770 480.850 342.210 619.490
800 1624.520 1495.460 1753.580 1162.430 964.780 1360.080 482.600 344.830 620.370
810 1640.260 1512.320 1768.200 1177.530 980.790 1374.270 484.320 346.540 622.100
820 1667.390 1535.530 1799.250 1181.990 984.100 1379.880 487.360 349.740 624.980
830 1721.180 1573.420 1868.940 1196.000 998.140 1393.860 489.440 351.810 627.070
840 1730.240 1582.200 1878.280 1204.450 1003.650 1405.250 497.230 359.420 635.040
850 1746.100 1592.870 1899.330 1208.810 1008.970 1408.650 504.700 365.610 643.790
860 1757.560 1602.440 1912.680 1220.670 1021.740 1419.600 512.010 372.110 651.910
870 1772.800 1610.310 1935.290 1242.390 1046.600 1438.180 512.510 372.350 652.670
880 1781.790 1623.550 1940.030 1254.700 1060.410 1448.990 512.930 372.730 653.130
890 1797.180 1641.200 1953.160 1266.390 1070.690 1462.090 519.940 379.630 660.250
900 1822.100 1656.640 1987.560 1294.750 1092.850 1496.650 520.220 379.420 661.020
910 1849.510 1664.880 2034.140 1341.810 1123.350 1560.270 529.740 389.200 670.280
920 1873.910 1697.830 2049.990 1403.570 1166.480 1640.660 536.540 396.110 676.970
930 1921.000 1742.250 2099.750 1410.230 1169.200 1651.260 540.700 399.540 681.860
940 1963.850 1774.190 2153.510 1416.090 1175.180 1657.000 551.520 409.450 693.590
950 1982.460 1792.440 2172.480 1445.750 1204.580 1686.920 569.010 426.460 711.560
960 2015.950 1825.950 2205.950 1474.720 1227.060 1722.380 586.640 445.640 727.640
970 2021.630 1830.510 2212.750 1477.820 1230.300 1725.340 598.780 452.410 745.150
980 2049.340 1858.830 2239.850 1491.150 1241.570 1740.730 611.780 465.480 758.080
990 2065.430 1874.690 2256.170 1513.300 1263.340 1763.260 629.820 482.800 776.840
1000 2114.270 1923.500 2305.040 1567.600 1318.120 1817.080 639.180 491.860 786.500
1010 2178.800 1984.300 2373.300 1626.130 1369.780 1882.480 652.130 504.200 800.060
1020 2206.000 2011.240 2400.760 1683.960 1408.860 1959.060 662.790 513.590 811.990
1030 2245.100 2049.570 2440.630 1786.330 1473.780 2098.880 702.820 554.250 851.390
1040 2264.010 2071.630 2456.390 1821.120 1505.080 2137.160 718.610 571.030 866.190
1050 2287.500 2093.440 2481.560 1834.540 1517.770 2151.310 748.750 597.950 899.550
1060 2352.310 2144.910 2559.710 1877.730 1555.830 2199.630 774.870 624.310 925.430
1070 2414.480 2201.260 2627.700 1888.820 1566.800 2210.840 784.660 632.910 936.410
1080 2436.940 2225.880 2648.000 1917.400 1594.450 2240.350 801.380 652.790 949.970
1090 2478.750 2260.220 2697.280 1986.860 1661.740 2311.980 821.060 673.180 968.940
1100 2539.480 2297.580 2781.380 2071.060 1749.950 2392.170 854.250 703.940 1004.560
1110 2630.780 2331.540 2930.020 2209.760 1871.780 2547.740 885.980 734.010 1037.950
1120 2655.410 2364.830 2945.990 2405.190 2015.740 2794.640 907.290 746.100 1068.480
1130 2702.820 2410.020 2995.620 2436.680 2040.980 2832.380 937.830 765.130 1110.530
1140 2727.000 2439.040 3014.960 2459.070 2058.050 2860.090 982.250 811.410 1153.090
1150 2797.250 2509.420 3085.080 2503.220 2094.950 2911.490 1013.690 840.380 1187.000
1160 2833.280 2552.750 3113.810 2598.610 2176.690 3020.530 1049.080 878.720 1219.440
1170 2873.520 2591.830 3155.210 2649.570 2229.810 3069.330 1071.970 902.040 1241.900
1180 2929.830 2637.230 3222.430 2680.000 2254.620 3105.380 1115.090 942.940 1287.240
1190 3029.770 2709.540 3350.000 2698.980 2271.860 3126.100 1160.260 975.140 1345.380
1200 3107.840 2744.820 3470.860 2720.190 2293.710 3146.670 1202.370 1010.020 1394.720
1210 3144.960 2787.820 3502.100 2764.350 2344.400 3184.300 1245.000 1052.570 1437.430
1220 3220.500 2865.120 3575.880 2828.170 2412.640 3243.700 1279.370 1077.450 1481.290
1230 3333.160 2955.470 3710.850 2968.790 2542.640 3394.940 1317.300 1112.190 1522.410
1240 3388.330 3018.790 3757.870 3008.850 2580.530 3437.170 1369.220 1152.580 1585.860
1250 3462.800 3078.100 3847.500 3097.230 2659.250 3535.210 1415.060 1186.130 1643.990
1260 3515.180 3133.010 3897.350 3149.220 2715.910 3582.530 1472.490 1214.780 1730.200
1270 3606.020 3219.200 3992.840 3224.230 2778.330 3670.130 1520.250 1251.750 1788.750
1280 3656.930 3277.720 4036.140 3297.120 2835.920 3758.320 1580.830 1304.030 1857.630
1290 3734.360 3343.710 4125.010 3369.720 2913.460 3825.980 1617.460 1337.660 1897.260
1300 3769.240 3386.870 4151.610 3418.720 2948.970 3888.470 1668.430 1378.490 1958.370
1310 3823.510 3441.940 4205.080 3471.470 3008.120 3934.820 1699.260 1406.250 1992.270
1320 3907.420 3516.790 4298.050 3575.100 3115.020 4035.180 1727.720 1428.090 2027.350
1330 3999.900 3571.960 4427.840 3721.000 3250.790 4191.210 1747.010 1444.540 2049.480
1340 4034.510 3616.010 4453.010 3860.270 3367.350 4353.190 1784.190 1474.910 2093.470
1350 4116.720 3702.860 4530.580 3904.010 3411.000 4397.020 1820.370 1506.080 2134.660
1360 4222.820 3782.680 4662.960 3958.110 3463.480 4452.740 1857.080 1537.540 2176.620
1370 4385.360 3858.170 4912.550 4036.030 3510.960 4561.100 1922.190 1597.920 2246.460
1380 4410.670 3891.720 4929.620 4204.460 3610.820 4798.100 1948.280 1623.870 2272.690
1390 4455.670 3932.870 4978.470 4218.400 3624.930 4811.870 1970.210 1644.620 2295.800
1400 4482.740 3962.270 5003.210 4256.100 3659.180 4853.020 2023.390 1693.000 2353.780
1410 4547.490 4013.150 5081.830 4322.520 3712.470 4932.570 2051.980 1723.130 2380.830
1420 4569.720 4045.420 5094.020 4447.490 3810.320 5084.660 2107.510 1768.230 2446.790
1430 4603.350 4076.600 5130.100 4469.630 3837.640 5101.620 2131.690 1793.370 2470.010
1440 4633.600 4106.260 5160.940 4548.560 3917.590 5179.530 2165.290 1823.100 2507.480
1450 4692.520 4153.770 5231.270 4570.680 3941.890 5199.470 2208.450 1864.220 2552.680
1460 4709.590 4171.880 5247.300 4596.230 3970.040 5222.420 2243.020 1894.790 2591.250
1470 4738.530 4200.990 5276.070 4632.690 4007.590 5257.790 2276.750 1926.810 2626.690
1480 4769.710 4233.440 5305.980 4664.350 4036.860 5291.840 2317.850 1967.840 2667.860
1490 4844.000 4306.760 5381.240 4709.270 4083.200 5335.340 2336.210 1985.830 2686.590
1500 4867.640 4336.260 5399.020 4775.230 4137.100 5413.360 2371.780 2024.350 2719.210
1510 4898.510 4361.270 5435.750 4891.000 4220.150 5561.850 2401.840 2048.610 2755.070
1520 4948.890 4411.450 5486.330 5093.960 4355.900 5832.020 2428.170 2076.430 2779.910
1530 5028.560 4495.400 5561.720 5107.660 4369.540 5845.780 2442.630 2087.090 2798.170
1540 5093.240 4566.100 5620.380 5137.420 4394.710 5880.130 2465.180 2109.930 2820.430
1550 5140.790 4616.050 5665.530 5218.510 4461.180 5975.840 2488.790 2128.650 2848.930
1560 5203.850 4676.410 5731.290 5244.840 4496.190 5993.490 2510.140 2143.430 2876.850
1570 5302.420 4758.310 5846.530 5269.700 4519.840 6019.560 2527.660 2158.990 2896.330
1580 5329.550 4788.880 5870.220 5305.720 4551.610 6059.830 2550.000 2180.830 2919.170
1590 5366.010 4827.870 5904.150 5335.790 4579.420 6092.160 2563.020 2191.920 2934.120
1600 5386.330 4847.640 5925.020 5339.370 4583.290 6095.450 2590.950 2210.290 2971.610
1610 5424.590 4885.430 5963.750 5357.610 4601.320 6113.900 2611.130 2231.050 2991.210
1620 5460.930 4928.690 5993.170 5370.540 4614.100 6126.980 2623.900 2246.990 3000.810
1630 5513.230 4981.480 6044.980 5381.280 4624.300 6138.260 2637.140 2261.540 3012.740
1640 5580.880 5041.890 6119.870 5424.540 4665.420 6183.660 2638.410 2262.280 3014.540
1650 5663.820 5129.980 6197.660 5508.460 4744.360 6272.560 2655.580 2279.120 3032.040
1660 5737.720 5217.770 6257.670 5541.090 4779.040 6303.140 2667.910 2289.410 3046.410
1670 5838.200 5319.980 6356.420 5556.980 4784.450 6329.510 2686.120 2305.490 3066.750
1680 5872.240 5350.860 6393.620 5611.130 4823.040 6399.220 2703.450 2323.090 3083.810
1690 5909.060 5387.340 6430.780 5635.540 4847.160 6423.920 2722.020 2340.120 3103.920
1700 5985.370 5459.170 6511.570 5649.570 4861.320 6437.820 2736.840 2354.330 3119.350
1710 6099.820 5564.580 6635.060 5703.720 4916.440 6491.000 2757.740 2368.700 3146.780
1720 6117.000 5578.050 6655.950 5777.110 4985.580 6568.640 2774.100 2386.770 3161.430
1730 6177.340 5635.970 6718.710 5863.260 5047.190 6679.330 2811.410 2425.620 3197.200
1740 6260.180 5723.410 6796.950 5900.920 5080.450 6721.390 2828.690 2444.250 3213.130
1750 6373.550 5823.010 6924.090 5927.600 5099.710 6755.490 2861.340 2479.280 3243.400
1760 6412.970 5859.540 6966.400 5954.360 5120.470 6788.250 2872.670 2491.020 3254.320
1770 6456.140 5905.120 7007.160 5990.630 5154.270 6826.990 2879.240 2495.200 3263.280
1780 6525.980 5974.230 7077.730 6065.550 5221.100 6910.000 2900.600 2516.150 3285.050
1790 6573.580 6018.410 7128.750 6091.750 5247.550 6935.950 2917.290 2529.440 3305.140
1800 6620.900 6063.400 7178.400 6171.120 5326.060 7016.180 2944.560 2554.070 3335.050
1810 6654.510 6098.800 7210.220 6183.630 5340.320 7026.940 2999.600 2608.420 3390.780
1820 6703.030 6146.500 7259.560 6221.110 5377.060 7065.160 3009.890 2615.260 3404.520
1830 6731.590 6173.140 7290.040 6226.850 5384.560 7069.140 3037.420 2642.630 3432.210
1840 6758.490 6202.960 7314.020 6254.960 5410.680 7099.240 3063.890 2662.750 3465.030
1850 6811.040 6257.480 7364.600 6269.820 5427.830 7111.810 3098.890 2702.080 3495.700
1860 6893.380 6337.820 7448.940 6318.930 5479.820 7158.040 3136.880 2734.060 3539.700
1870 6959.980 6397.890 7522.070 6361.840 5521.090 7202.590 3159.600 2759.120 3560.080
1880 7037.910 6478.270 7597.550 6383.500 5541.120 7225.880 3196.710 2798.980 3594.440
1890 7150.810 6579.380 7722.240 6440.390 5592.190 7288.590 3231.250 2829.990 3632.510
1900 7301.740 6694.730 7908.750 6463.930 5616.220 7311.640 3261.830 2859.610 3664.050
1910 7385.750 6770.280 8001.220 6470.830 5622.840 7318.820 3294.360 2893.430 3695.290
1920 7465.350 6856.380 8074.320 6490.060 5644.880 7335.240 3323.060 2915.250 3730.870
1930 7547.720 6945.520 8149.920 6530.720 5688.590 7372.850 3353.960 2945.870 3762.050
1940 7610.450 6999.070 8221.830 6620.960 5781.000 7460.920 3379.070 2962.110 3796.030
1950 7665.010 7056.470 8273.550 6797.690 5954.720 7640.660 3406.780 2988.110 3825.450
1960 7745.010 7129.690 8360.330 6808.630 5965.900 7651.360 3433.740 3003.290 3864.190
1970 7812.900 7181.480 8444.320 6841.550 5999.590 7683.510 3458.530 3030.610 3886.450
1980 7885.100 7251.360 8518.840 6925.900 6085.230 7766.570 3478.580 3045.040 3912.120
1990 7968.610 7322.360 8614.860 7035.600 6200.300 7870.900 3510.330 3079.820 3940.840
2000 8047.330 7395.220 8699.440 7069.350 6231.830 7906.870 3547.740 3109.720 3985.760
2010 8099.330 7443.340 8755.320 7107.840 6268.290 7947.390 3615.520 3174.450 4056.590
2020 8181.240 7523.790 8838.690 7187.790 6346.240 8029.340 3720.480 3260.340 4180.620
2030 8303.840 7641.110 8966.570 7292.810 6449.260 8136.360 3810.860 3342.130 4279.590
2040 8503.400 7814.190 9192.610 7406.410 6563.000 8249.820 3946.790 3460.100 4433.480
2050 8696.160 7986.470 9405.850 7571.860 6722.640 8421.080 4116.180 3602.570 4629.790
2060 8964.240 8218.780 9709.700 7844.100 6984.420 8703.780 4342.970 3787.890 4898.050
2070 9317.350 8503.460 10131.240 8258.260 7380.000 9136.520 4638.580 4020.790 5256.370
2080 9766.130 8828.120 10704.140 8724.810 7816.660 9632.960 5012.480 4306.700 5718.260
2090 10256.140 9215.560 11296.720 9202.970 8251.090 10154.850 5467.370 4648.590 6286.150
2100 10875.230 9685.890 12064.570 9817.340 8794.690 10839.990 6015.980 5060.270 6971.690
2110 11604.890 10226.710 12983.070 10626.720 9482.160 11771.280 6664.360 5530.950 7797.770
2120 12411.410 10774.890 14047.930 11638.280 10295.690 12980.870 7424.130 6073.460 8774.800
2130 13333.820 11403.200 15264.440 12550.650 11001.950 14099.350 8342.330 6727.420 9957.240
2140 14461.270 12177.140 16745.400 13624.280 11816.570 15431.990 9351.330 7403.880 11298.780
2150 15728.070 13051.980 18404.160 14936.760 12805.370 17068.150 10496.290 8175.600 12816.980
2160 17094.290 13937.380 20251.200 16525.040 13991.510 19058.570 11819.200 9066.260 14572.140
2170 18648.100 14969.260 22326.940 18418.620 15400.880 21436.360 13239.160 10004.820 16473.500
2180 20457.830 16208.340 24707.320 20424.190 16912.980 23935.400 14806.510 11017.600 18595.420
2190 22400.100 17541.520 27258.680 22373.840 18309.460 26438.220 16558.670 12132.740 20984.600
2200 24489.850 18924.480 30055.220 24563.790 19889.210 29238.370 18500.170 13354.100 23646.240
2210 26803.600 20463.400 33143.800 26922.900 21572.190 32273.610 20615.800 14640.180 26591.420
2220 29389.710 22214.560 36564.860 29490.440 23383.140 35597.740 22906.330 16019.400 29793.260
2230 32140.590 24110.900 40170.280 32253.230 25321.790 39184.670 25403.800 17509.210 33298.390
2240 35016.590 26050.740 43982.440 35241.840 27429.070 43054.610 28114.280 19110.780 37117.780
2250 38096.930 28079.080 48114.780 38432.350 29642.130 47222.570 31026.400 20847.300 41205.500
2260 41487.660 30278.800 52696.520 41943.180 32025.120 51861.240 34159.020 22710.310 45607.730
2270 45135.100 32590.810 57679.390 45778.230 34543.390 57013.070 37570.720 24718.230 50423.210
2280 49012.350 34938.940 63085.760 50025.200 37281.410 62768.990 41264.170 26843.570 55684.770
2290 53170.490 37417.860 68923.120 54605.150 40094.380 69115.920 45260.650 29113.120 61408.180
2300 57412.250 39829.730 74994.770 59238.390 42794.140 75682.640 49399.460 31411.890 67387.030
2310 60007.500 41014.680 79000.320 62188.860 44403.710 79974.010 51768.760 32449.410 71088.110
2320 61392.960 41681.190 81104.730 63657.450 45228.520 82086.380 52877.790 32802.980 72952.600
2330 62166.590 42120.370 82212.810 64289.910 45545.670 83034.150 53381.010 32979.160 73782.860
2340 62925.280 42612.870 83237.690 64771.930 45798.420 83745.440 53757.440 33120.110 74394.770
2350 63491.980 43034.270 83949.690 65158.740 46021.360 84296.120 54053.100 33219.940 74886.260
2360 63880.060 43295.530 84464.590 65417.870 46182.090 84653.650 54274.140 33303.480 75244.800
2370 64196.000 43487.430 84904.570 65590.850 46303.740 84877.960 54424.600 33359.300 75489.900
2380 64572.630 43709.680 85435.580 65721.770 46392.030 85051.510 54554.200 33413.520 75694.880
2390 64937.790 43953.460 85922.120 65849.240 46504.420 85194.060 54660.850 33492.030 75829.670
2400 65199.810 44198.650 86200.970 65961.510 46585.000 85338.020 54721.240 33546.370 75896.110
2410 65464.060 44438.200 86489.920 66062.080 46658.660 85465.500 54771.140 33597.140 75945.140
2420 65797.960 44747.680 86848.240 66159.310 46741.870 85576.750 54828.110 33646.830 76009.390
2430 66057.740 44965.830 87149.650 66270.890 46843.450 85698.330 54859.180 33668.370 76049.990
2440 66216.630 45087.500 87345.760 66413.120 46996.190 85830.050 54918.230 33723.520 76112.940
2450 66389.640 45229.020 87550.260 66540.610 47126.780 85954.440 54949.780 33747.420 76152.140
2460 66621.340 45445.890 87796.790 66659.480 47246.270 86072.690 55003.800 33804.860 76202.740
2470 66788.520 45590.390 87986.650 66775.050 47329.800 86220.300 55031.020 33826.070 76235.970
2480 66952.510 45737.740 88167.280 66872.080 47416.760 86327.400 55081.270 33883.640 76278.900
2490 67178.250 45922.920 88433.580 66964.020 47525.180 86402.860 55124.450 33924.590 76324.310
2500 67465.170 46145.220 88785.120 67043.000 47581.920 86504.080 55178.520 33972.890 76384.150
2510 67630.500 46240.360 89020.640 67145.010 47668.060 86621.960 55218.760 34012.190 76425.330
2520 67764.450 46340.340 89188.560 67282.760 47761.290 86804.230 55267.600 34066.230 76468.970
2530 67908.720 46468.330 89349.110 67457.490 47893.860 87021.120 55329.370 34121.150 76537.590
2540 68039.570 46557.300 89521.840 67589.680 48003.250 87176.110 55379.600 34163.740 76595.460
2550 68188.760 46679.350 89698.170 67721.920 48123.350 87320.490 55443.510 34213.170 76673.850
2560 68312.140 46780.840 89843.440 67897.310 48312.590 87482.030 55490.350 34254.960 76725.740
2570 68417.050 46862.820 89971.280 68131.570 48549.640 87713.500 55537.210 34298.700 76775.720
2580 68512.450 46951.800 90073.100 68399.630 48738.050 88061.210 55576.310 34333.550 76819.070
2590 68604.140 47018.520 90189.760 68614.390 48872.940 88355.840 55602.790 34361.230 76844.350
2600 68722.000 47099.110 90344.890 68815.100 48999.560 88630.640 55647.310 34400.010 76894.610
2610 68811.840 47158.160 90465.520 68919.430 49072.720 88766.140 55674.710 34434.530 76914.890
2620 68885.460 47205.910 90565.010 69015.500 49135.560 88895.440 55714.130 34473.930 76954.330
2630 68980.140 47254.210 90706.070 69093.220 49184.340 89002.100 55744.590 34503.040 76986.140
2640 69112.790 47327.530 90898.050 69205.070 49268.630 89141.510 55776.820 34532.400 77021.240
2650 69221.210 47384.020 91058.400 69332.960 49363.830 89302.090 55796.120 34546.480 77045.760
2660 69343.790 47473.450 91214.130 69502.890 49493.940 89511.840 55828.970 34571.340 77086.600
2670 69482.650 47556.620 91408.680 69608.210 49588.050 89628.370 55854.900 34589.830 77119.970
2680 69630.310 47609.750 91650.870 69655.560 49625.640 89685.480 55885.730 34611.560 77159.900
2690 69775.580 47692.890 91858.270 69705.920 49672.450 89739.390 55928.080 34666.990 77189.170
2700 69895.130 47760.170 92030.090 69812.390 49780.060 89844.720 55959.510 34687.120 77231.900
2710 69967.940 47815.570 92120.310 69828.730 49795.330 89862.130 56002.900 34736.480 77269.320
2720 70018.860 47849.550 92188.170 69874.640 49839.200 89910.080 56039.150 34770.930 77307.370
2730 70114.870 47926.650 92303.090 69959.680 49925.030 89994.330 56074.850 34794.700 77355.000
2740 70170.130 47963.640 92376.620 70064.380 50024.210 90104.550 56108.320 34818.570 77398.070
2750 70227.690 48015.740 92439.640 70086.780 50044.720 90128.840 56144.330 34854.100 77434.560
2760 70284.150 48042.920 92525.380 70125.500 50085.970 90165.030 56174.250 34883.730 77464.770
2770 70385.770 48099.290 92672.250 70153.820 50117.070 90190.570 56208.890 34924.100 77493.680
2780 70440.000 48135.430 92744.570 70222.700 50185.800 90259.600 56222.790 34928.000 77517.580
2790 70479.710 48166.150 92793.270 70248.050 50210.310 90285.790 56238.160 34932.340 77543.980
2800 70503.840 48179.330 92828.350 70270.330 50230.630 90310.030 56260.620 34945.070 77576.170
2810 70539.220 48195.470 92882.970 70280.170 50242.140 90318.200 56271.500 34949.600 77593.400
2820 70548.930 48202.250 92895.610 70313.970 50278.600 90349.340 56282.770 34956.650 77608.890
2830 70565.390 48216.300 92914.480 70374.690 50343.060 90406.320 56293.940 34964.200 77623.680
2840 70610.430 48262.770 92958.090 70443.850 50414.810 90472.890 56304.310 34973.260 77635.360
2850 70617.490 48264.010 92970.970 70461.120 50433.570 90488.670 56339.200 35006.160 77672.240
2860 70637.400 48282.950 92991.850 70474.030 50445.960 90502.100 56370.610 35037.070 77704.150
2870 70645.120 48288.340 93001.900 70489.980 50461.890 90518.070 56384.460 35049.440 77719.480
2880 70659.500 48303.290 93015.710 70510.280 50481.090 90539.470 56389.720 35055.160 77724.280
2890 70699.860 48344.710 93055.010 70535.220 50504.460 90565.980 56392.660 35057.900 77727.420
2900 70774.680 48421.980 93127.380 70564.320 50534.010 90594.630 56401.310 35066.960 77735.660
2910 70779.190 48422.920 93135.460 70604.850 50576.160 90633.540 56401.470 35066.960 77735.980
2920 70790.770 48434.830 93146.710 70661.980 50635.490 90688.470 56402.070 35067.480 77736.660
2930 70847.410 48492.620 93202.200 70741.050 50717.200 90764.900 56414.180 35080.330 77748.030
2940 70968.950 48616.870 93321.030 70773.510 50747.100 90799.920 56426.890 35093.110 77760.670
2950 70982.380 48621.880 93342.880 70791.560 50759.990 90823.130 56434.930 35101.870 77767.990
2960 70997.370 48636.620 93358.120 70809.900 50775.400 90844.400 56446.810 35116.880 77776.740
2970 71032.280 48671.230 93393.330 70846.540 50808.490 90884.590 56450.700 35122.140 77779.260
2980 71062.020 48696.080 93427.960 70858.150 50820.730 90895.570 56454.300 35128.650 77779.950
2990 71084.230 48724.830 93443.630 70889.000 50852.050 90925.950 56460.320 35133.980 77786.660
3000 71093.020 48730.280 93455.760 70896.850 50859.900 90933.800 56469.680 35145.020 77794.340
3010 71118.380 48749.330 93487.430 70913.030 50876.110 90949.950 56487.830 35164.430 77811.230
3020 71122.120 48753.620 93490.620 70928.190 50889.060 90967.320 56496.670 35174.600 77818.740
3030 71136.540 48769.310 93503.770 70941.200 50900.100 90982.300 56502.850 35180.230 77825.470
3040 71144.040 48774.370 93513.710 70952.560 50912.210 90992.910 56506.650 35185.130 77828.170
3050 71161.100 48787.990 93534.210 70959.250 50919.240 90999.260 56508.170 35187.200 77829.140
3060 71167.320 48791.830 93542.810 70963.010 50924.200 91001.820 56509.680 35188.660 77830.700
3070 71182.720 48807.790 93557.650 70981.850 50946.090 91017.610 56527.580 35205.670 77849.490
3080 71196.900 48817.390 93576.410 70981.850 50946.090 91017.610 56530.000 35206.160 77853.840
3090 71214.130 48829.190 93599.070 70981.850 50946.090 91017.610 56530.000 35206.160 77853.840
3100 71227.530 48840.860 93614.200 70991.460 50955.670 91027.250 56537.150 35212.930 77861.370
3110 71256.020 48867.700 93644.340 71014.180 50978.340 91050.020 56543.950 35218.700 77869.200
3120 71295.970 48895.760 93696.180 71030.940 50994.010 91067.870 56560.470 35233.980 77886.960
3130 71363.190 48948.330 93778.050 71052.270 51015.220 91089.320 56586.720 35258.350 77915.090
3140 71397.630 48989.200 93806.060 71055.230 51018.230 91092.230 56593.810 35265.720 77921.900
3150 71449.110 49055.740 93842.480 71059.630 51022.910 91096.350 56594.540 35266.440 77922.640
3160 71454.840 49059.550 93850.130 71074.840 51038.730 91110.950 56598.750 35270.030 77927.470
3170 71462.990 49064.960 93861.020 71101.250 51066.020 91136.480 56612.510 35284.820 77940.200
3180 71474.190 49076.240 93872.140 71112.920 51077.720 91148.120 56620.720 35292.240 77949.200
3190 71503.430 49106.150 93900.710 71123.110 51087.940 91158.280 56624.600 35296.140 77953.060
3200 71512.880 49115.830 93909.930 71164.900 51129.990 91199.810 56628.290 35300.150 77956.430
3210 71537.530 49141.240 93933.820 71246.690 51212.030 91281.350 56631.370 35302.370 77960.370
3220 71577.480 49182.460 93972.500 71256.890 51222.170 91291.610 56633.010 35303.690 77962.330
3230 71591.530 49196.160 93986.900 71266.610 51231.960 91301.260 56636.040 35305.520 77966.560
3240 71596.040 49200.700 93991.380 71291.110 51256.640 91325.580 56638.410 35308.270 77968.550
3250 71642.090 49247.070 94037.110 71318.420 51283.260 91353.580 56661.850 35332.520 77991.180
3260 71642.090 49247.070 94037.110 71319.710 51283.870 91355.550 56715.620 35386.950 78044.290
3270 71647.070 49252.030 94042.110 71323.720 51287.310 91360.130 56745.180 35413.800 78076.560
3280 71647.070 49252.030 94042.110 71325.100 51290.750 91359.450 56747.020 35416.130 78077.910
3290 71653.360 49258.370 94048.350 71326.060 51293.150 91358.970 56753.820 35423.570 78084.070
3300 71655.810 49260.760 94050.860 71334.830 51302.700 91366.960 56771.640 35440.950 78102.330
3310 71684.690 49289.570 94079.810 71374.330 51343.410 91405.250 56822.130 35490.230 78154.030
3320 71684.690 49289.570 94079.810 71444.150 51413.720 91474.580 56875.270 35549.780 78200.760
3330 71684.690 49289.570 94079.810 71471.960 51440.540 91503.380 56903.980 35585.680 78222.280
3340 71684.690 49289.570 94079.810 71480.220 51449.490 91510.950 56904.130 35585.880 78222.380
3350 71684.690 49289.570 94079.810 71492.880 51463.230 91522.530 56913.260 35594.980 78231.540
3360 71691.100 49296.080 94086.120 71508.950 51479.730 91538.170 56919.690 35601.670 78237.710
3370 71724.120 49328.780 94119.460 71541.900 51511.270 91572.530 56927.040 35609.720 78244.360
3380 71725.020 49329.780 94120.260 71567.450 51534.590 91600.310 56927.260 35609.950 78244.570
3390 71752.970 49357.700 94148.240 71569.790 51536.910 91602.670 56928.770 35611.500 78246.040
3400 71802.660 49406.590 94198.730 71569.790 51536.910 91602.670 56928.770 35611.500 78246.040
3410 71877.450 49480.110 94274.790 71569.790 51536.910 91602.670 56928.770 35611.500 78246.040
3420 71883.640 49486.290 94280.990 71572.920 51540.110 91605.730 56932.510 35615.220 78249.800
3430 71896.220 49498.620 94293.820 71583.030 51550.380 91615.680 56942.540 35624.810 78260.270
3440 71899.150 49501.820 94296.480 71593.130 51561.720 91624.540 56942.720 35625.000 78260.440
3450 71903.800 49505.970 94301.630 71599.830 51569.130 91630.530 56942.720 35625.000 78260.440
3460 71910.650 49512.110 94309.190 71601.080 51569.930 91632.230 56943.260 35625.590 78260.930
3470 71911.420 49513.180 94309.660 71603.240 51572.500 91633.980 56943.420 35625.760 78261.080
3480 71916.030 49518.230 94313.830 71610.660 51580.500 91640.820 56954.800 35637.350 78272.250
3490 71929.090 49530.700 94327.480 71610.660 51580.500 91640.820 56954.800 35637.350 78272.250
3500 71951.950 49552.720 94351.180 71610.660 51580.500 91640.820 56954.800 35637.350 78272.250
3510 71951.950 49552.720 94351.180 71610.660 51580.500 91640.820 56954.800 35637.350 78272.250
3520 71951.950 49552.720 94351.180 71610.660 51580.500 91640.820 56954.800 35637.350 78272.250
3530 71964.620 49565.340 94363.900 71614.750 51585.030 91644.470 56959.600 35641.980 78277.220
3540 72014.400 49614.900 94413.900 71627.390 51598.450 91656.330 56966.040 35647.890 78284.190
3550 72014.670 49615.550 94413.790 71637.220 51611.040 91663.400 56966.040 35647.890 78284.190
3560 72018.960 49619.770 94418.150 71638.680 51612.320 91665.040 56968.080 35649.830 78286.330
3570 72043.180 49643.910 94442.450 71643.830 51618.300 91669.360 56968.080 35649.830 78286.330
3580 72087.400 49688.060 94486.740 71653.180 51629.200 91677.160 56969.620 35651.510 78287.730
3590 72090.690 49692.160 94489.220 71665.480 51641.300 91689.660 56971.190 35652.780 78289.600
3600 72110.740 49712.010 94509.470 71681.030 51654.820 91707.240 56976.020 35657.700 78294.340
3610 72160.690 49761.610 94559.770 71706.570 51677.850 91735.290 56976.020 35657.700 78294.340
3620 72246.370 49846.690 94646.050 71740.210 51709.180 91771.240 56977.000 35658.990 78295.010
3630 72247.390 49849.140 94645.640 71741.200 51711.490 91770.910 56977.350 35659.360 78295.340


==> switches_s2.dat <==
t rb rb_lo rb_hi dqn dqn_lo dqn_hi ai ai_lo ai_hi
10 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000
20 0.020 -0.120 0.160 0.100 -0.200 0.400 0.390 -0.100 0.880
30 1.000 1.000 1.000 1.080 0.770 1.390 0.530 -0.200 1.260
40 1.020 0.880 1.160 2.000 1.800 2.200 1.260 0.250 2.270
50 1.020 0.880 1.160 2.970 2.640 3.300 2.260 1.250 3.270
60 1.020 0.880 1.160 3.020 2.670 3.370 3.210 2.120 4.300
70 1.020 0.880 1.160 3.970 3.610 4.330 3.490 2.310 4.670
80 1.020 0.880 1.160 4.740 4.180 5.300 4.480 3.290 5.670
90 2.000 2.000 2.000 5.740 5.180 6.300 5.480 4.290 6.670
100 2.020 1.880 2.160 6.490 5.560 7.420 6.480 5.290 7.670
110 3.000 3.000 3.000 7.430 6.510 8.350 7.480 6.290 8.670
120 3.020 2.880 3.160 8.380 7.420 9.340 8.480 7.290 9.670
130 3.020 2.880 3.160 8.690 7.680 9.700 9.480 8.290 10.670
140 3.020 2.880 3.160 9.680 8.670 10.690 10.480 9.290 11.670
150 3.030 2.860 3.200 10.450 9.520 11.380 11.480 10.290 12.670
160 3.030 2.860 3.200 11.450 10.520 12.380 12.480 11.290 13.670
170 4.010 3.910 4.110 12.410 11.450 13.370 13.480 12.290 14.670
180 4.030 3.860 4.200 13.380 12.420 14.340 14.430 13.270 15.590
190 5.000 5.000 5.000 14.080 13.050 15.110 15.430 14.270 16.590
200 5.020 4.880 5.160 14.980 13.870 16.090 15.590 14.370 16.810
210 5.020 4.880 5.160 15.790 14.620 16.960 16.590 15.370 17.810
220 5.020 4.880 5.160 16.530 15.260 17.800 17.560 16.330 18.790
230 6.010 5.840 6.180 17.090 15.830 18.350 18.440 17.170 19.710
240 6.010 5.840 6.180 17.840 16.580 19.100 19.370 18.070 20.670
250 7.010 6.840 7.180 18.840 17.580 20.100 20.350 19.070 21.630
260 7.010 6.840 7.180 19.750 18.480 21.020 21.320 19.990 22.650
270 7.020 6.880 7.160 19.750 18.480 21.020 22.320 20.990 23.650
280 7.020 6.880 7.160 20.740 19.480 22.000 23.320 21.990 24.650
290 7.020 6.880 7.160 20.760 19.480 22.040 24.210 22.820 25.600
300 7.020 6.880 7.160 21.710 20.410 23.010 25.210 23.820 26.600
310 8.020 7.880 8.160 22.700 21.420 23.980 26.110 24.640 27.580
320 8.020 7.880 8.160 22.750 21.480 24.020 27.100 25.630 28.570
330 9.010 8.840 9.180 22.750 21.480 24.020 28.020 26.440 29.600
340 9.010 8.840 9.180 22.760 21.480 24.040 28.270 26.630 29.910
350 10.010 9.840 10.180 23.760 22.480 25.040 28.690 26.840 30.540
360 10.010 9.840 10.180 24.760 23.480 26.040 29.610 27.780 31.440
370 11.010 10.840 11.180 24.850 23.550 26.150 30.560 28.710 32.410
380 11.010 10.840 11.180 25.760 24.450 27.070 31.470 29.630 33.310
390 11.020 10.880 11.160 26.130 24.780 27.480 32.020 30.050 33.990
400 12.010 11.840 12.180 27.130 25.780 28.480 32.990 31.020 34.960
410 12.010 11.840 12.180 27.370 25.880 28.860 33.980 32.020 35.940
420 13.000 12.750 13.250 28.130 26.580 29.680 34.490 32.430 36.550
430 13.000 12.750 13.250 28.350 26.880 29.820 34.890 32.780 37.000
440 13.990 13.660 14.320 29.330 27.870 30.790 34.930 32.830 37.030
450 14.000 13.750 14.250 29.330 27.870 30.790 35.750 33.680 37.820
460 14.000 13.750 14.250 29.340 27.880 30.800 36.040 33.890 38.190
470 14.980 14.730 15.230 29.640 28.070 31.210 36.420 34.200 38.640
480 15.000 14.750 15.250 30.610 29.060 32.160 36.930 34.580 39.280
490 15.070 14.710 15.430 31.470 29.900 33.040 37.890 35.520 40.260
500 15.070 14.710 15.430 32.200 30.660 33.740 38.790 36.490 41.090
510 15.740 15.110 16.370 33.170 31.580 34.760 39.770 37.430 42.110
520 15.750 15.110 16.390 33.490 31.860 35.120 40.770 38.430 43.110
530 16.660 16.090 17.230 34.370 32.730 36.010 41.430 39.180 43.680
540 16.680 16.130 17.230 34.680 32.910 36.450 42.180 39.880 44.480
550 16.980 16.730 17.230 34.750 32.980 36.520 42.910 40.470 45.350
560 17.000 16.750 17.250 34.840 33.030 36.650 43.290 40.800 45.780
570 17.060 16.720 17.400 35.840 34.030 37.650 44.270 41.780 46.760
580 18.000 17.750 18.250 35.870 34.040 37.700 45.120 42.600 47.640
590 18.060 17.720 18.400 35.940 34.070 37.810 46.120 43.600 48.640
600 19.000 18.750 19.250 36.930 35.070 38.790 47.040 44.510 49.570
610 19.060 18.720 19.400 37.930 36.070 39.790 48.040 45.510 50.570
620 19.060 18.720 19.400 38.820 36.960 40.680 48.960 46.410 51.510
630 19.120 18.580 19.660 39.100 37.280 40.920 49.960 47.410 52.510
640 19.570 18.910 20.230 40.080 38.280 41.880 50.930 48.370 53.490
650 19.630 18.820 20.440 41.000 39.170 42.830 51.430 48.770 54.090
660 20.570 19.910 21.230 41.840 39.940 43.740 52.320 49.580 55.060
670 20.630 19.820 21.440 42.510 40.540 44.480 53.070 50.240 55.900
680 21.130 20.590 21.670 43.430 41.450 45.410 54.050 51.220 56.880
690 21.630 20.820 22.440 43.950 42.000 45.900 54.840 51.960 57.720
700 22.130 21.590 22.670 44.330 42.360 46.300 55.230 52.390 58.070
710 22.630 21.820 23.440 44.720 42.640 46.800 55.280 52.440 58.120
720 23.120 22.580 23.660 45.710 43.610 47.810 56.280 53.440 59.120
730 23.630 22.820 24.440 45.880 43.780 47.980 56.560 53.680 59.440
740 23.630 22.820 24.440 45.960 43.850 48.070 57.560 54.680 60.440
750 24.200 22.990 25.410 46.950 44.840 49.060 58.560 55.680 61.440
760 24.250 23.070 25.430 47.050 44.960 49.140 59.440 56.580 62.300
770 24.310 23.120 25.500 47.220 45.110 49.330 59.870 56.980 62.760
780 24.740 23.950 25.530 48.170 46.040 50.300 60.670 57.790 63.550
790 24.950 23.960 25.940 49.140 47.010 51.270 61.630 58.780 64.480
800 25.410 24.700 26.120 49.980 47.800 52.160 62.580 59.750 65.410
810 25.950 24.960 26.940 50.970 48.790 53.150 63.540 60.700 66.380
820 26.030 25.000 27.060 51.680 49.470 53.890 64.510 61.660 67.360
830 26.810 25.960 27.660 52.220 49.860 54.580 65.140 62.260 68.020
840 27.030 26.000 28.060 53.070 50.790 55.350 65.920 63.060 68.780
850 27.810 26.960 28.660 54.000 51.720 56.280 66.890 64.030 69.750
860 28.030 27.000 29.060 54.720 52.460 56.980 67.890 65.030 70.750
870 28.360 27.170 29.550 55.490 53.250 57.730 68.890 66.030 71.750
880 28.680 27.600 29.760 56.360 54.100 58.620 69.890 67.030 72.750
890 28.680 27.600 29.760 57.330 55.050 59.610 70.880 68.010 73.750
900 29.000 27.840 30.160 58.100 55.770 60.430 71.840 69.010 74.670
910 29.190 28.260 30.120 58.140 55.800 60.480 72.370 69.560 75.180
920 30.000 28.840 31.160 59.110 56.770 61.450 73.250 70.450 76.050
930 30.190 29.260 31.120 59.270 56.840 61.700 73.770 70.960 76.580
940 31.000 29.840 32.160 59.810 57.350 62.270 74.590 71.840 77.340
950 31.190 30.260 32.120 60.750 58.320 63.180 75.330 72.630 78.030
960 31.990 30.820 33.160 61.650 59.210 64.090 75.920 73.120 78.720
970 32.190 31.260 33.120 62.120 59.660 64.580 76.510 73.700 79.320
980 32.990 31.820 34.160 62.900 60.400 65.400 77.310 74.490 80.130
990 33.010 31.860 34.160 63.850 61.370 66.330 78.300 75.490 81.110
1000 33.250 32.060 34.440 64.560 62.010 67.110 78.630 75.870 81.390
1010 33.850 32.660 35.040 64.910 62.280 67.540 79.560 76.780 82.340
1020 34.120 32.870 35.370 65.790 63.170 68.410 79.970 77.170 82.770
1030 34.730 33.430 36.030 66.740 64.090 69.390 80.740 77.960 83.520
1040 35.070 33.850 36.290 66.920 64.280 69.560 80.890 78.040 83.740
1050 35.150 33.920 36.380 67.640 65.000 70.280 81.870 79.040 84.700
1060 35.620 34.290 36.950 68.550 65.920 71.180 82.850 80.000 85.700
1070 35.830 34.440 37.220 69.030 66.380 71.680 83.440 80.600 86.280
1080 36.130 34.600 37.660 69.970 67.320 72.620 84.280 81.390 87.170
1090 36.830 35.440 38.220 70.940 68.260 73.620 84.540 81.640 87.440
1100 37.130 35.600 38.660 71.150 68.470 73.830 85.120 82.190 88.050
1110 37.710 36.320 39.100 71.770 69.040 74.500 85.930 82.960 88.900
1120 37.940 36.400 39.480 72.720 69.990 75.450 86.490 83.520 89.460
1130 38.670 37.290 40.050 73.650 70.880 76.420 86.890 83.900 89.880
1140 38.740 37.300 40.180 74.570 71.810 77.330 87.500 84.530 90.470
1150 39.440 38.080 40.800 75.260 72.500 78.020 88.060 85.120 91.000
1160 39.470 38.110 40.830 75.890 73.110 78.670 88.880 85.920 91.840
1170 40.070 38.600 41.540 76.810 74.000 79.620 89.540 86.550 92.530
1180 40.470 39.110 41.830 77.720 74.870 80.570 90.100 87.070 93.130
1190 41.070 39.600 42.540 78.570 75.690 81.450 90.620 87.590 93.650
1200 41.440 40.080 42.800 79.470 76.600 82.340 91.170 88.150 94.190
1210 41.660 40.240 43.080 79.900 76.980 82.820 91.930 88.850 95.010
1220 42.000 40.500 43.500 80.580 77.630 83.530 92.770 89.660 95.880
1230 42.650 41.220 44.080 81.510 78.570 84.450 93.500 90.340 96.660
1240 43.000 41.500 44.500 82.190 79.180 85.200 94.280 91.100 97.460
1250 43.630 42.210 45.050 83.030 80.060 86.000 95.110 91.930 98.290
1260 43.940 42.440 45.440 83.850 80.840 86.860 95.930 92.770 99.090
1270 44.630 43.210 46.050 84.690 81.660 87.720 96.560 93.310 99.810
1280 44.930 43.420 46.440 85.440 82.350 88.530 97.470 94.240 100.700
1290 45.620 44.200 47.040 86.390 83.280 89.500 98.180 94.890 101.470
1300 45.920 44.410 47.430 87.150 83.980 90.320 99.100 95.760 102.440
1310 46.130 44.520 47.740 88.000 84.890 91.110 99.930 96.530 103.330
1320 46.490 44.730 48.250 88.870 85.720 92.020 100.590 97.190 103.990
1330 46.550 44.810 48.290 89.670 86.520 92.820 101.250 97.750 104.750
1340 46.610 44.850 48.370 90.540 87.320 93.760 101.810 98.230 105.390
1350 47.310 45.690 48.930 91.520 88.290 94.750 102.300 98.780 105.820
1360 47.590 45.830 49.350 92.280 88.990 95.570 102.510 99.020 106.000
1370 48.310 46.690 49.930 92.960 89.680 96.240 103.230 99.690 106.770
1380 48.590 46.830 50.350 93.910 90.630 97.190 104.020 100.420 107.620
1390 49.310 47.690 50.930 94.850 91.490 98.210 104.310 100.730 107.890
1400 49.570 47.800 51.340 95.250 91.890 98.610 105.120 101.520 108.720
1410 50.290 48.660 51.920 95.580 92.190 98.970 105.580 102.090 109.070
1420 50.570 48.800 52.340 96.200 92.830 99.570 106.490 102.990 109.990
1430 51.240 49.580 52.900 96.830 93.430 100.230 107.210 103.640 110.780
1440 51.530 49.800 53.260 97.830 94.430 101.230 107.910 104.340 111.480
1450 52.220 50.550 53.890 98.690 95.260 102.120 108.360 104.810 111.910
1460 52.520 50.780 54.260 99.550 96.040 103.060 109.130 105.570 112.690
1470 53.170 51.520 54.820 100.350 96.840 103.860 109.630 106.030 113.230
1480 53.280 51.590 54.970 100.780 97.220 104.340 110.410 106.790 114.030
1490 54.070 52.480 55.660 101.700 98.130 105.270 111.070 107.500 114.640
1500 54.150 52.500 55.800 102.330 98.800 105.860 111.730 108.120 115.340
1510 54.450 52.750 56.150 103.250 99.690 106.810 112.670 109.080 116.260
1520 54.700 53.000 56.400 104.090 100.550 107.630 113.550 109.940 117.160
1530 54.900 53.190 56.610 104.910 101.310 108.510 114.340 110.670 118.010
1540 55.340 53.480 57.200 105.700 102.110 109.290 115.190 111.470 118.910
1550 55.890 54.190 57.590 106.220 102.630 109.810 115.590 111.880 119.300
1560 56.310 54.470 58.150 107.000 103.310 110.690 116.400 112.670 120.130
1570 56.890 55.190 58.590 107.730 104.020 111.440 117.120 113.320 120.920
1580 57.310 55.470 59.150 108.680 104.940 112.420 118.040 114.210 121.870
1590 57.890 56.190 59.590 109.600 105.800 113.400 118.440 114.530 122.350
1600 58.090 56.290 59.890 110.340 106.540 114.140 119.200 115.340 123.060
1610 58.590 56.860 60.320 111.310 107.520 115.100 120.040 116.120 123.960
1620 58.610 56.890 60.330 112.240 108.430 116.050 120.850 116.990 124.710
1630 58.690 56.950 60.430 113.230 109.420 117.040 121.820 117.930 125.710
1640 58.860 57.070 60.650 114.090 110.280 117.900 122.640 118.800 126.480
1650 59.640 57.900 61.380 115.050 111.220 118.880 123.470 119.570 127.370
1660 59.860 58.070 61.650 115.660 111.810 119.510 123.940 120.000 127.880
1670 60.640 58.900 62.380 116.610 112.760 120.460 124.890 120.920 128.860
1680 60.860 59.070 62.650 117.560 113.700 121.420 125.510 121.590 129.430
1690 60.930 59.140 62.720 117.970 114.070 121.870 126.500 122.580 130.420
1700 61.110 59.220 63.000 118.880 115.010 122.750 127.380 123.400 131.360
1710 61.640 59.750 63.530 119.710 115.850 123.570 127.830 123.950 131.710
1720 61.700 59.810 63.590 120.510 116.680 124.340 128.480 124.540 132.420
1730 62.420 60.600 64.240 121.310 117.430 125.190 129.280 125.280 133.280
1740 62.470 60.630 64.310 122.260 118.430 126.090 129.550 125.630 133.470
1750 62.890 61.090 64.690 122.650 118.810 126.490 130.410 126.400 134.420
1760 63.470 61.630 65.310 123.410 119.520 127.300 130.980 127.040 134.920
1770 63.880 62.070 65.690 124.220 120.410 128.030 131.870 127.840 135.900
1780 64.470 62.630 66.310 125.020 121.200 128.840 132.540 128.540 136.540
1790 64.870 63.050 66.690 125.650 121.760 129.540 133.110 128.990 137.230
1800 65.430 63.550 67.310 126.120 122.220 130.020 133.750 129.710 137.790
1810 65.850 64.010 67.690 127.020 123.110 130.930 134.680 130.660 138.700
1820 66.430 64.550 68.310 127.960 124.080 131.840 134.910 130.890 138.930
1830 66.690 64.880 68.500 128.850 124.970 132.730 135.800 131.780 139.820
1840 66.780 64.960 68.600 129.780 125.900 133.660 136.090 132.070 140.110
1850 66.790 64.960 68.620 130.320 126.340 134.300 136.970 132.940 141.000
1860 66.980 65.030 68.930 131.120 127.180 135.060 137.490 133.480 141.500
1870 67.260 65.370 69.150 131.820 127.900 135.740 138.230 134.230 142.230
1880 67.890 65.980 69.800 132.530 128.600 136.460 138.860 134.760 142.960
1890 68.220 66.350 70.090 133.360 129.430 137.290 139.520 135.380 143.660
1900 68.750 66.920 70.580 134.270 130.320 138.220 140.040 135.850 144.230
1910 69.030 67.160 70.900 135.260 131.290 139.230 140.550 136.430 144.670
1920 69.100 67.210 70.990 136.090 132.060 140.120 141.130 136.970 145.290
1930 69.510 67.540 71.480 136.430 132.370 140.490 141.920 137.730 146.110
1940 70.040 68.110 71.970 137.290 133.230 141.350 142.890 138.710 147.070
1950 70.480 68.510 72.450 138.210 134.160 142.260 143.650 139.450 147.850
1960 71.040 69.110 72.970 138.710 134.650 142.770 144.590 140.310 148.870
1970 71.330 69.380 73.280 139.670 135.590 143.750 145.400 141.100 149.700
1980 71.780 69.790 73.770 140.360 136.300 144.420 146.080 141.760 150.400
1990 72.030 70.120 73.940 141.250 137.180 145.320 146.770 142.450 151.090
2000 72.780 70.790 74.770 142.210 138.110 146.310 147.140 142.760 151.520
2010 73.000 71.070 74.930 142.630 138.550 146.710 147.800 143.360 152.240
2020 73.360 71.390 75.330 143.580 139.480 147.680 148.570 144.090 153.050
2030 73.770 71.750 75.790 144.510 140.380 148.640 149.030 144.600 153.460
2040 74.350 72.390 76.310 145.200 141.080 149.320 149.730 145.330 154.130
2050 74.770 72.750 76.790 146.040 141.880 150.200 150.400 145.950 154.850
2060 75.340 73.370 77.310 146.820 142.620 151.020 151.310 146.890 155.730
2070 75.770 73.750 77.790 147.770 143.570 151.970 152.170 147.710 156.630
2080 76.340 74.370 78.310 148.710 144.490 152.930 152.880 148.370 157.390
2090 76.770 74.750 78.790 149.650 145.450 153.850 153.540 149.020 158.060
2100 77.340 75.370 79.310 150.570 146.370 154.770 154.260 149.710 158.810
2110 77.360 75.380 79.340 151.530 147.310 155.750 154.960 150.430 159.490
2120 78.220 76.220 80.220 152.080 147.920 156.240 155.240 150.720 159.760
2130 78.340 76.350 80.330 153.010 148.840 157.180 156.220 151.690 160.750
2140 79.210 77.210 81.210 153.900 149.710 158.090 156.690 152.110 161.270
2150 79.340 77.350 81.330 154.810 150.610 159.010 157.440 152.880 162.000
2160 79.350 77.370 81.330 155.660 151.550 159.770 158.270 153.770 162.770
2170 79.580 77.550 81.610 156.500 152.380 160.620 159.210 154.710 163.710
2180 80.210 78.130 82.290 157.470 153.320 161.620 159.650 155.090 164.210
2190 80.470 78.350 82.590 158.330 154.160 162.500 160.420 155.870 164.970
2200 81.200 79.120 83.280 159.330 155.160 163.500 161.020 156.390 165.650
2210 81.470 79.350 83.590 160.280 156.090 164.470 161.420 156.840 166.000
2220 82.200 80.120 84.280 161.280 157.090 165.470 161.960 157.410 166.510
2230 82.470 80.350 84.590 162.200 158.060 166.340 162.440 157.760 167.120
2240 83.120 80.960 85.280 163.190 159.050 167.330 163.060 158.480 167.640
2250 83.220 81.130 85.310 164.190 160.050 168.330 163.570 158.870 168.270
2260 83.320 81.300 85.340 165.170 161.030 169.310 164.020 159.340 168.700
2270 84.030 81.960 86.100 166.070 161.940 170.200 164.550 159.870 169.230
2280 84.280 82.260 86.300 167.020 162.860 171.180 165.130 160.390 169.870
2290 85.030 82.960 87.100 167.980 163.830 172.130 165.840 161.080 170.600
2300 85.200 83.140 87.260 168.940 164.770 173.110 166.380 161.630 171.130
2310 85.520 83.430 87.610 169.830 165.650 174.010 167.090 162.280 171.900
2320 86.090 84.030 88.150 170.720 166.530 174.910 167.470 162.640 172.300
2330 86.490 84.410 88.570 171.600 167.430 175.770 168.300 163.470 173.130
2340 87.090 85.030 89.150 172.580 168.410 176.750 169.070 164.260 173.880
2350 87.300 85.260 89.340 173.430 169.250 177.610 169.810 165.010 174.610
2360 87.480 85.390 89.570 174.370 170.160 178.580 170.420 165.680 175.160
2370 87.910 85.770 90.050 175.290 171.090 179.490 170.830 166.090 175.570
2380 88.470 86.380 90.560 176.220 171.960 180.480 171.330 166.660 176.000
2390 88.890 86.760 91.020 176.930 172.720 181.140 172.080 167.360 176.800
2400 89.460 87.390 91.530 177.910 173.710 182.110 172.590 167.880 177.300
2410 89.880 87.760 92.000 178.770 174.570 182.970 173.390 168.700 178.080
2420 90.060 87.880 92.240 179.740 175.520 183.960 174.130 169.380 178.880
2430 90.750 88.520 92.980 180.600 176.330 184.870 175.020 170.220 179.820
2440 90.870 88.680 93.060 181.570 177.280 185.860 175.890 171.100 180.680
2450 91.200 89.010 93.390 182.420 178.120 186.720 176.650 171.850 181.450
2460 91.540 89.440 93.640 183.400 179.080 187.720 177.450 172.590 182.310
2470 92.160 89.960 94.360 184.220 179.890 188.550 177.960 173.100 182.820
2480 92.540 90.440 94.640 185.090 180.800 189.380 178.350 173.460 183.240
2490 93.160 90.960 95.360 185.570 181.250 189.890 179.070 174.210 183.930
2500 93.540 91.440 95.640 185.840 181.520 190.160 179.800 174.900 184.700
2510 94.000 91.830 96.170 186.410 182.080 190.740 180.670 175.800 185.540
2520 94.300 92.170 96.430 187.190 182.880 191.500 181.340 176.430 186.250
2530 94.980 92.830 97.130 187.900 183.590 192.210 182.180 177.310 187.050
2540 95.130 92.930 97.330 188.560 184.240 192.880 182.870 177.890 187.850
2550 95.550 93.420 97.680 189.490 185.180 193.800 183.790 178.830 188.750
2560 96.030 93.820 98.240 190.280 185.940 194.620 184.630 179.660 189.600
2570 96.490 94.290 98.690 191.070 186.760 195.380 185.520 180.510 190.530
2580 96.990 94.800 99.180 191.910 187.590 196.230 186.420 181.400 191.440
2590 97.350 95.110 99.590 192.740 188.410 197.070 187.270 182.210 192.330
2600 97.960 95.790 100.130 193.570 189.210 197.930 187.900 182.870 192.930
2610 98.330 96.100 100.560 194.350 189.950 198.750 188.370 183.260 193.480
2620 98.960 96.790 101.130 195.050 190.600 199.500 189.130 183.980 194.280
2630 99.270 97.050 101.490 195.900 191.410 200.390 189.670 184.490 194.850
2640 99.500 97.300 101.700 196.750 192.220 201.280 190.420 185.240 195.600
2650 99.690 97.450 101.930 197.620 193.100 202.140 191.190 185.950 196.430
2660 99.820 97.570 102.070 198.480 193.920 203.040 192.120 186.920 197.320
2670 100.530 98.190 102.870 199.220 194.580 203.860 192.600 187.420 197.780
2680 100.810 98.550 103.070 199.550 194.950 204.150 192.790 187.620 197.960
2690 101.450 99.100 103.800 200.110 195.500 204.720 193.710 188.570 198.850
2700 101.810 99.550 104.070 201.070 196.450 205.690 194.030 188.870 199.190
2710 102.450 100.100 104.800 201.690 197.100 206.280 194.770 189.620 199.920
2720 102.480 100.120 104.840 202.090 197.510 206.670 195.740 190.580 200.900
2730 103.280 100.980 105.580 202.870 198.300 207.440 196.710 191.540 201.880
2740 103.380 101.020 105.740 203.820 199.260 208.380 197.380 192.180 202.580
2750 104.280 101.980 106.580 204.440 199.920 208.960 198.140 192.960 203.320
2760 104.380 102.020 106.740 205.010 200.490 209.530 198.750 193.550 203.950
2770 104.930 102.470 107.390 205.970 201.470 210.470 199.710 194.520 204.900
2780 105.120 102.740 107.500 206.650 202.090 211.210 200.210 194.930 205.490
2790 105.930 103.470 108.390 207.480 202.900 212.060 200.870 195.530 206.210
2800 106.120 103.740 108.500 207.980 203.340 212.620 201.590 196.150 207.030
2810 106.930 104.470 109.390 208.910 204.250 213.570 202.580 197.130 208.030
2820 106.940 104.470 109.410 209.570 204.950 214.190 203.050 197.620 208.480
2830 106.940 104.470 109.410 210.270 205.600 214.940 204.000 198.610 209.390
2840 107.940 105.470 110.410 211.200 206.500 215.900 204.320 198.940 209.700
2850 107.940 105.470 110.410 211.490 206.810 216.170 205.090 199.700 210.480
2860 108.940 106.470 111.410 212.400 207.720 217.080 205.560 200.200 210.920
2870 108.940 106.470 111.410 213.400 208.720 218.080 206.520 201.180 211.860
2880 108.940 106.470 111.410 214.270 209.620 218.920 207.490 202.130 212.850
2890 108.940 106.470 111.410 214.640 210.000 219.280 208.390 203.020 213.760
2900 108.940 106.470 111.410 215.560 210.940 220.180 209.380 204.010 214.750
2910 108.940 106.470 111.410 216.330 211.600 221.060 210.370 205.010 215.730
2920 109.940 107.470 112.410 217.120 212.380 221.860 211.010 205.520 216.500
2930 109.940 107.470 112.410 217.460 212.790 222.130 211.980 206.470 217.490
2940 110.940 108.470 113.410 218.390 213.730 223.050 212.830 207.370 218.290
2950 110.940 108.470 113.410 219.380 214.710 224.050 213.480 207.920 219.040
2960 110.940 108.470 113.410 219.980 215.360 224.600 214.430 208.900 219.960
2970 111.410 108.860 113.960 220.610 215.980 225.240 214.990 209.400 220.580
2980 111.940 109.470 114.410 221.220 216.570 225.870 215.700 210.170 221.230
2990 112.410 109.860 114.960 222.020 217.390 226.650 216.340 210.820 221.860
3000 112.500 110.000 115.000 222.710 218.020 227.400 216.930 211.380 222.480
3010 113.410 110.860 115.960 223.580 218.890 228.270 217.710 212.210 223.210
3020 113.500 111.000 116.000 224.580 219.890 229.270 218.570 213.030 224.110
3030 114.410 111.860 116.960 225.520 220.790 230.250 219.510 213.960 225.060
3040 114.500 112.000 117.000 226.250 221.480 231.020 220.510 214.960 226.060
3050 115.350 112.750 117.950 226.350 221.610 231.090 221.330 215.720 226.940
3060 115.480 112.950 118.010 227.030 222.300 231.760 222.020 216.430 227.610
3070 116.000 113.340 118.660 228.010 223.270 232.750 223.020 217.430 228.610
3080 116.090 113.460 118.720 228.640 223.840 233.440 223.540 218.020 229.060
3090 116.120 113.480 118.760 228.880 224.070 233.690 224.250 218.740 229.760
3100 116.180 113.550 118.810 229.650 224.850 234.450 225.080 219.520 230.640
3110 116.530 113.990 119.070 229.680 224.890 234.470 225.830 220.240 231.420
3120 116.710 114.170 119.250 230.680 225.890 235.470 226.470 220.920 232.020
3130 117.530 114.990 120.070 231.680 226.890 236.470 227.320 221.720 232.920
3140 117.710 115.170 120.250 232.320 227.520 237.120 228.240 222.630 233.850
3150 118.180 115.550 120.810 233.180 228.380 237.980 228.780 223.210 234.350
3160 118.240 115.600 120.880 233.650 228.850 238.450 229.360 223.700 235.020
3170 119.180 116.550 121.810 233.650 228.850 238.450 230.060 224.310 235.810
3180 119.240 116.600 121.880 234.460 229.550 239.370 231.040 225.280 236.800
3190 120.180 117.550 122.810 235.340 230.410 240.270 231.280 225.600 236.960
3200 120.240 117.600 122.880 236.290 231.340 241.240 232.270 226.590 237.950
3210 120.240 117.600 122.880 237.270 232.330 242.210 232.690 227.040 238.340
3220 121.010 118.310 123.710 237.750 232.870 242.630 233.640 227.990 239.290
3230 121.240 118.600 123.880 238.080 233.130 243.030 234.520 228.830 240.210
3240 121.240 118.600 123.880 238.640 233.670 243.610 235.440 229.820 241.060
3250 122.240 119.600 124.880 239.400 234.440 244.360 235.520 229.870 241.170
3260 122.240 119.600 124.880 239.890 235.010 244.770 236.290 230.630 241.950
3270 123.240 120.600 125.880 240.860 235.990 245.730 237.140 231.500 242.780
3280 123.240 120.600 125.880 241.650 236.730 246.570 237.420 231.760 243.080
3290 124.240 121.600 126.880 241.660 236.760 246.560 237.830 232.170 243.490
3300 124.240 121.600 126.880 242.430 237.500 247.360 238.000 232.340 243.660
3310 125.240 122.600 127.880 243.400 238.440 248.360 238.310 232.680 243.940
3320 125.240 122.600 127.880 243.880 238.940 248.820 239.190 233.540 244.840
3330 126.240 123.600 128.880 244.590 239.660 249.520 240.180 234.520 245.840
3340 126.240 123.600 128.880 245.480 240.550 250.410 241.170 235.490 246.850
3350 126.240 123.600 128.880 246.480 241.550 251.410 242.130 236.430 247.830
3360 126.290 123.640 128.940 247.480 242.550 252.410 242.950 237.220 248.680
3370 126.490 123.910 129.070 247.890 242.920 252.860 243.930 238.210 249.650
3380 126.540 123.930 129.150 248.830 243.840 253.820 244.930 239.210 250.650
3390 127.490 124.910 130.070 249.430 244.460 254.400 245.930 240.210 251.650
3400 127.490 124.910 130.070 250.340 245.340 255.340 246.930 241.210 252.650
3410 128.240 125.600 130.880 250.510 245.520 255.500 247.750 241.990 253.510
3420 128.240 125.600 130.880 251.470 246.450 256.490 248.040 242.240 253.840
3430 129.190 126.540 131.840 252.250 247.190 257.310 249.040 243.240 254.840
3440 129.240 126.600 131.880 253.000 247.870 258.130 250.040 244.240 255.840
3450 129.250 126.620 131.880 253.190 248.090 258.290 251.040 245.240 256.840
3460 130.240 127.600 132.880 254.170 249.050 259.290 252.040 246.240 257.840
3470 130.240 127.600 132.880 254.280 249.200 259.360 253.040 247.240 258.840
3480 130.250 127.620 132.880 255.280 250.200 260.360 254.040 248.240 259.840
3490 130.250 127.620 132.880 255.290 250.210 260.370 255.040 249.240 260.840
3500 130.260 127.630 132.890 255.290 250.210 260.370 256.040 250.240 261.840
3510 130.260 127.630 132.890 255.830 250.670 260.990 256.430 250.660 262.200
3520 131.260 128.630 133.890 256.380 251.090 261.670 257.020 251.250 262.790
3530 131.260 128.630 133.890 256.880 251.550 262.210 257.830 252.030 263.630
3540 132.260 129.630 134.890 257.750 252.380 263.120 258.830 253.030 264.630
3550 132.260 129.630 134.890 258.210 252.890 263.530 259.830 254.030 265.630
3560 132.260 129.630 134.890 259.200 253.870 264.530 260.830 255.030 266.630
3570 132.260 129.630 134.890 259.270 253.980 264.560 261.820 256.020 267.620
3580 132.260 129.630 134.890 259.590 254.300 264.880 262.800 257.000 268.600
3590 132.260 129.630 134.890 259.830 254.520 265.140 263.800 258.000 269.600
3600 133.260 130.630 135.890 260.320 254.990 265.650 264.780 259.020 270.540
3610 133.260 130.630 135.890 260.870 255.490 266.250 265.460 259.650 271.270
3620 134.260 131.630 136.890 261.840 256.460 267.220 266.460 260.650 272.270
3630 134.260 131.630 136.890 262.020 256.600 267.440 267.460 261.650 273.270


==> switches_s4.dat <==
t rb rb_lo rb_hi dqn dqn_lo dqn_hi ai ai_lo ai_hi
10 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000
20 0.020 -0.120 0.160 0.070 -0.190 0.330 0.390 -0.100 0.880
30 1.000 1.000 1.000 0.100 -0.260 0.460 0.530 -0.200 1.260
40 1.020 0.880 1.160 1.080 0.770 1.390 1.260 0.250 2.270
50 1.020 0.880 1.160 1.120 0.660 1.580 2.260 1.250 3.270
60 1.020 0.880 1.160 1.130 0.670 1.590 3.210 2.120 4.300
70 1.020 0.880 1.160 1.140 0.650 1.630 3.490 2.310 4.670
80 1.020 0.880 1.160 1.140 0.650 1.630 4.480 3.290 5.670
90 2.000 2.000 2.000 2.140 1.650 2.630 5.480 4.290 6.670
100 2.020 1.880 2.160 3.140 2.650 3.630 6.480 5.290 7.670
110 3.000 3.000 3.000 3.300 2.670 3.930 7.480 6.290 8.670
120 3.020 2.880 3.160 3.500 2.560 4.440 8.480 7.290 9.670
130 3.020 2.880 3.160 3.680 2.650 4.710 9.480 8.290 10.670
140 3.020 2.880 3.160 4.540 3.530 5.550 10.480 9.290 11.670
150 3.030 2.860 3.200 4.570 3.560 5.580 11.480 10.290 12.670
160 3.030 2.860 3.200 5.540 4.520 6.560 12.480 11.290 13.670
170 4.010 3.910 4.110 5.600 4.570 6.630 13.480 12.290 14.670
180 4.030 3.860 4.200 5.600 4.570 6.630 14.430 13.270 15.590
190 5.000 5.000 5.000 5.600 4.570 6.630 15.430 14.270 16.590
200 5.020 4.880 5.160 6.200 5.110 7.290 15.590 14.370 16.810
210 5.020 4.880 5.160 6.800 5.460 8.140 16.590 15.370 17.810
220 5.020 4.880 5.160 6.870 5.530 8.210 17.560 16.330 18.790
230 6.010 5.840 6.180 7.380 5.950 8.810 18.440 17.170 19.710
240 6.010 5.840 6.180 8.000 6.520 9.480 19.370 18.070 20.670
250 7.010 6.840 7.180 8.220 6.770 9.670 20.350 19.070 21.630
260 7.010 6.840 7.180 8.450 6.990 9.910 21.320 19.990 22.650
270 7.020 6.880 7.160 8.810 7.310 10.310 22.320 20.990 23.650
280 7.020 6.880 7.160 9.500 7.950 11.050 23.320 21.990 24.650
290 7.020 6.880 7.160 10.240 8.530 11.950 24.210 22.820 25.600
300 7.020 6.880 7.160 10.820 9.060 12.580 25.210 23.820 26.600
310 8.020 7.880 8.160 11.240 9.530 12.950 26.110 24.640 27.580
320 8.020 7.880 8.160 11.240 9.530 12.950 27.100 25.630 28.570
330 9.010 8.840 9.180 11.610 9.840 13.380 28.020 26.440 29.600
340 9.010 8.840 9.180 11.980 10.030 13.930 28.270 26.630 29.910
350 10.010 9.840 10.180 12.720 10.790 14.650 28.690 26.840 30.540
360 10.010 9.840 10.180 12.980 11.030 14.930 29.610 27.780 31.440
370 11.010 10.840 11.180 12.980 11.030 14.930 30.560 28.710 32.410
380 11.010 10.840 11.180 12.980 11.030 14.930 31.470 29.630 33.310
390 11.020 10.880 11.160 13.100 11.140 15.060 32.020 30.050 33.990
400 12.010 11.840 12.180 14.100 12.140 16.060 32.990 31.020 34.960
410 12.010 11.840 12.180 14.270 12.220 16.320 33.980 32.020 35.940
420 13.000 12.750 13.250 15.220 13.210 17.230 34.490 32.430 36.550
430 13.000 12.750 13.250 15.220 13.210 17.230 34.890 32.780 37.000
440 13.990 13.660 14.320 16.220 14.210 18.230 34.930 32.830 37.030
450 14.000 13.750 14.250 16.220 14.210 18.230 35.750 33.680 37.820
460 14.000 13.750 14.250 17.120 15.100 19.140 36.040 33.890 38.190
470 14.980 14.730 15.230 18.020 15.950 20.090 36.420 34.200 38.640
480 15.000 14.750 15.250 18.190 16.060 20.320 36.930 34.580 39.280
490 15.070 14.710 15.430 19.020 16.950 21.090 37.890 35.520 40.260
500 15.070 14.710 15.430 19.020 16.950 21.090 38.790 36.490 41.090
510 15.740 15.110 16.370 19.020 16.950 21.090 39.770 37.430 42.110
520 15.750 15.110 16.390 19.020 16.950 21.090 40.770 38.430 43.110
530 16.660 16.090 17.230 19.440 17.360 21.520 41.430 39.180 43.680
540 16.680 16.130 17.230 20.430 18.350 22.510 42.180 39.880 44.480
550 16.980 16.730 17.230 21.000 18.920 23.080 42.910 40.470 45.350
560 17.000 16.750 17.250 21.000 18.920 23.080 43.290 40.800 45.780
570 17.060 16.720 17.400 21.970 19.920 24.020 44.270 41.780 46.760
580 18.000 17.750 18.250 22.000 19.920 24.080 45.120 42.600 47.640
590 18.060 17.720 18.400 22.130 20.050 24.210 46.120 43.600 48.640
600 19.000 18.750 19.250 22.800 20.720 24.880 47.040 44.510 49.570
610 19.060 18.720 19.400 23.800 21.720 25.880 48.040 45.510 50.570
620 19.060 18.720 19.400 24.560 22.410 26.710 48.960 46.410 51.510
630 19.120 18.580 19.660 24.560 22.410 26.710 49.960 47.410 52.510
640 19.570 18.910 20.230 24.910 22.670 27.150 50.930 48.370 53.490
650 19.630 18.820 20.440 25.260 22.840 27.680 51.430 48.770 54.090
660 20.570 19.910 21.230 26.200 23.800 28.600 52.320 49.580 55.060
670 20.630 19.820 21.440 27.160 24.760 29.560 53.070 50.240 55.900
680 21.130 20.590 21.670 28.010 25.550 30.470 54.050 51.220 56.880
690 21.630 20.820 22.440 28.230 25.780 30.680 54.840 51.960 57.720
700 22.130 21.590 22.670 28.350 25.770 30.930 55.230 52.390 58.070
710 22.630 21.820 23.440 29.280 26.770 31.790 55.280 52.440 58.120
720 23.120 22.580 23.660 29.320 26.820 31.820 56.280 53.440 59.120
730 23.630 22.820 24.440 30.310 27.820 32.800 56.560 53.680 59.440
740 23.630 22.820 24.440 31.250 28.740 33.760 57.560 54.680 60.440
750 24.200 22.990 25.410 32.230 29.710 34.750 58.560 55.680 61.440
760 24.250 23.070 25.430 32.240 29.710 34.770 59.440 56.580 62.300
770 24.310 23.120 25.500 32.300 29.720 34.880 59.870 56.980 62.760
780 24.740 23.950 25.530 33.240 30.710 35.770 60.670 57.790 63.550
790 24.950 23.960 25.940 33.810 31.160 36.460 61.630 58.780 64.480
800 25.410 24.700 26.120 34.300 31.700 36.900 62.580 59.750 65.410
810 25.950 24.960 26.940 35.180 32.580 37.780 63.540 60.700 66.380
820 26.030 25.000 27.060 35.220 32.650 37.790 64.510 61.660 67.360
830 26.810 25.960 27.660 35.990 33.380 38.600 65.140 62.260 68.020
840 27.030 26.000 28.060 36.770 34.180 39.360 65.920 63.060 68.780
850 27.810 26.960 28.660 37.260 34.760 39.760 66.890 64.030 69.750
860 28.030 27.000 29.060 37.490 35.010 39.970 67.890 65.030 70.750
870 28.360 27.170 29.550 37.950 35.410 40.490 68.890 66.030 71.750
880 28.680 27.600 29.760 38.710 36.100 41.320 69.890 67.030 72.750
890 28.680 27.600 29.760 39.020 36.380 41.660 70.880 68.010 73.750
900 29.000 27.840 30.160 39.020 36.380 41.660 71.840 69.010 74.670
910 29.190 28.260 30.120 39.100 36.450 41.750 72.370 69.560 75.180
920 30.000 28.840 31.160 40.020 37.380 42.660 73.250 70.450 76.050
930 30.190 29.260 31.120 40.810 38.140 43.480 73.770 70.960 76.580
940 31.000 29.840 32.160 41.060 38.410 43.710 74.590 71.840 77.340
950 31.190 30.260 32.120 41.720 38.940 44.500 75.330 72.630 78.030
960 31.990 30.820 33.160 42.650 39.890 45.410 75.920 73.120 78.720
970 32.190 31.260 33.120 43.270 40.400 46.140 76.510 73.700 79.320
980 32.990 31.820 34.160 43.890 40.870 46.910 77.310 74.490 80.130
990 33.010 31.860 34.160 43.960 40.970 46.950 78.300 75.490 81.110
1000 33.250 32.060 34.440 44.290 41.210 47.370 78.630 75.870 81.390
1010 33.850 32.660 35.040 44.840 41.660 48.020 79.560 76.780 82.340
1020 34.120 32.870 35.370 45.110 41.910 48.310 79.970 77.170 82.770
1030 34.730 33.430 36.030 45.760 42.650 48.870 80.740 77.960 83.520
1040 35.070 33.850 36.290 46.570 43.450 49.690 80.890 78.040 83.740
1050 35.150 33.920 36.380 47.110 43.940 50.280 81.870 79.040 84.700
1060 35.620 34.290 36.950 48.070 44.920 51.220 82.850 80.000 85.700
1070 35.830 34.440 37.220 48.140 44.960 51.320 83.440 80.600 86.280
1080 36.130 34.600 37.660 48.210 45.040 51.380 84.280 81.390 87.170
1090 36.830 35.440 38.220 48.580 45.410 51.750 84.540 81.640 87.440
1100 37.130 35.600 38.660 48.880 45.660 52.100 85.120 82.190 88.050
1110 37.710 36.320 39.100 48.940 45.740 52.140 85.930 82.960 88.900
1120 37.940 36.400 39.480 49.870 46.660 53.080 86.490 83.520 89.460
1130 38.670 37.290 40.050 50.740 47.500 53.980 86.890 83.900 89.880
1140 38.740 37.300 40.180 50.890 47.680 54.100 87.500 84.530 90.470
1150 39.440 38.080 40.800 50.930 47.740 54.120 88.060 85.120 91.000
1160 39.470 38.110 40.830 51.680 48.520 54.840 88.880 85.920 91.840
1170 40.070 38.600 41.540 52.520 49.400 55.640 89.540 86.550 92.530
1180 40.470 39.110 41.830 53.400 50.330 56.470 90.100 87.070 93.130
1190 41.070 39.600 42.540 54.140 51.060 57.220 90.620 87.590 93.650
1200 41.440 40.080 42.800 54.520 51.460 57.580 91.170 88.150 94.190
1210 41.660 40.240 43.080 54.990 51.890 58.090 91.930 88.850 95.010
1220 42.000 40.500 43.500 55.230 52.120 58.340 92.770 89.660 95.880
1230 42.650 41.220 44.080 56.070 52.980 59.160 93.500 90.340 96.660
1240 43.000 41.500 44.500 56.480 53.320 59.640 94.280 91.100 97.460
1250 43.630 42.210 45.050 57.200 54.100 60.300 95.110 91.930 98.290
1260 43.940 42.440 45.440 57.600 54.400 60.800 95.930 92.770 99.090
1270 44.630 43.210 46.050 58.200 54.970 61.430 96.560 93.310 99.810
1280 44.930 43.420 46.440 58.800 55.620 61.980 97.470 94.240 100.700
1290 45.620 44.200 47.040 59.520 56.300 62.740 98.180 94.890 101.470
1300 45.920 44.410 47.430 60.060 56.910 63.210 99.100 95.760 102.440
1310 46.130 44.520 47.740 60.140 56.990 63.290 99.930 96.530 103.330
1320 46.490 44.730 48.250 60.290 57.070 63.510 100.590 97.190 103.990
1330 46.550 44.810 48.290 60.790 57.490 64.090 101.250 97.750 104.750
1340 46.610 44.850 48.370 61.600 58.370 64.830 101.810 98.230 105.390
1350 47.310 45.690 48.930 62.140 58.830 65.450 102.300 98.780 105.820
1360 47.590 45.830 49.350 62.720 59.310 66.130 102.510 99.020 106.000
1370 48.310 46.690 49.930 62.750 59.330 66.170 103.230 99.690 106.770
1380 48.590 46.830 50.350 63.740 60.300 67.180 104.020 100.420 107.620
1390 49.310 47.690 50.930 64.170 60.630 67.710 104.310 100.730 107.890
1400 49.570 47.800 51.340 64.650 60.950 68.350 105.120 101.520 108.720
1410 50.290 48.660 51.920 64.700 60.990 68.410 105.580 102.090 109.070
1420 50.570 48.800 52.340 65.600 61.890 69.310 106.490 102.990 109.990
1430 51.240 49.580 52.900 65.730 62.000 69.460 107.210 103.640 110.780
1440 51.530 49.800 53.260 66.640 62.910 70.370 107.910 104.340 111.480
1450 52.220 50.550 53.890 67.520 63.800 71.240 108.360 104.810 111.910
1460 52.520 50.780 54.260 68.270 64.480 72.060 109.130 105.570 112.690
1470 53.170 51.520 54.820 68.850 65.000 72.700 109.630 106.030 113.230
1480 53.280 51.590 54.970 69.350 65.420 73.280 110.410 106.790 114.030
1490 54.070 52.480 55.660 69.780 65.760 73.800 111.070 107.500 114.640
1500 54.160 52.500 55.820 69.780 65.760 73.800 111.660 108.020 115.300
1510 54.450 52.750 56.150 69.780 65.760 73.800 112.630 108.990 116.270
1520 54.720 52.990 56.450 70.780 66.760 74.800 113.560 109.860 117.260
1530 54.900 53.140 56.660 71.780 67.760 75.800 114.380 110.670 118.090
1540 55.320 53.420 57.220 71.790 67.770 75.810 115.250 111.470 119.030
1550 55.890 54.140 57.640 72.650 68.680 76.620 116.100 112.320 119.880
1560 56.290 54.410 58.170 73.520 69.510 77.530 116.940 113.130 120.750
1570 56.880 55.130 58.630 73.710 69.740 77.680 117.840 114.040 121.640
1580 57.260 55.400 59.120 74.470 70.390 78.550 118.730 114.910 122.550
1590 57.880 56.130 59.630 75.420 71.330 79.510 119.100 115.140 123.060
1600 58.050 56.230 59.870 75.720 71.720 79.720 119.850 115.910 123.790
1610 58.560 56.840 60.280 76.650 72.630 80.670 120.730 116.810 124.650
1620 58.580 56.870 60.290 77.580 73.510 81.650 121.520 117.580 125.460
1630 58.650 56.940 60.360 77.580 73.510 81.650 122.510 118.560 126.460
1640 58.840 57.060 60.620 77.580 73.510 81.650 123.330 119.330 127.330
1650 59.590 57.880 61.300 78.430 74.350 82.510 124.190 120.160 128.220
1660 59.820 58.040 61.600 79.370 75.240 83.500 124.670 120.720 128.620
1670 60.570 58.850 62.290 79.490 75.340 83.640 125.650 121.700 129.600
1680 60.810 59.020 62.600 80.460 76.310 84.610 126.320 122.300 130.340
1690 60.930 59.100 62.760 81.460 77.310 85.610 127.300 123.290 131.310
1700 61.130 59.200 63.060 81.470 77.330 85.610 128.010 123.940 132.080
1710 61.590 59.640 63.540 81.930 77.760 86.100 128.800 124.770 132.830
1720 61.670 59.730 63.610 82.570 78.300 86.840 129.390 125.420 133.360
1730 62.350 60.530 64.170 83.120 78.880 87.360 130.230 126.270 134.190
1740 62.470 60.580 64.360 83.940 79.590 88.290 130.550 126.550 134.550
1750 62.940 61.120 64.760 84.640 80.270 89.010 131.530 127.530 135.530
1760 63.440 61.560 65.320 85.090 80.720 89.460 132.440 128.450 136.430
1770 63.900 62.080 65.720 85.530 81.080 89.980 133.380 129.410 137.350
1780 64.440 62.560 66.320 86.440 81.990 90.890 134.250 130.270 138.230
1790 64.810 62.930 66.690 86.650 82.150 91.150 135.070 131.070 139.070
1800 65.400 63.490 67.310 87.540 83.070 92.010 135.420 131.390 139.450
1810 65.770 63.870 67.670 87.830 83.290 92.370 136.350 132.290 140.410
1820 66.390 64.500 68.280 88.800 84.290 93.310 136.710 132.640 140.780
1830 66.650 64.760 68.540 89.170 84.530 93.810 137.410 133.240 141.580
1840 66.870 65.000 68.740 89.960 85.410 94.510 137.980 133.810 142.150
1850 66.900 64.990 68.810 89.960 85.410 94.510 138.630 134.340 142.920
1860 67.020 65.020 69.020 90.720 86.150 95.290 139.390 135.160 143.620
1870 67.280 65.220 69.340 91.680 87.070 96.290 140.050 135.810 144.290
1880 67.780 65.720 69.840 91.920 87.330 96.510 140.790 136.550 145.030
1890 68.170 66.090 70.250 92.840 88.260 97.420 141.480 137.200 145.760
1900 68.680 66.710 70.650 93.800 89.200 98.400 142.090 137.850 146.330
1910 68.940 66.950 70.930 94.310 89.800 98.820 142.730 138.400 147.060
1920 69.070 67.090 71.050 94.740 90.220 99.260 143.340 139.010 147.670
1930 69.430 67.280 71.580 94.750 90.240 99.260 144.030 139.660 148.400
1940 69.880 67.870 71.890 94.760 90.250 99.270 144.960 140.580 149.340
1950 70.340 68.200 72.480 95.750 91.240 100.260 145.750 141.350 150.150
1960 70.870 68.850 72.890 96.700 92.190 101.210 146.670 142.310 151.030
1970 71.160 69.040 73.280 96.840 92.360 101.320 147.550 143.160 151.940
1980 71.530 69.350 73.710 97.290 92.860 101.720 148.340 143.950 152.730
1990 71.860 69.710 74.010 98.110 93.660 102.560 148.960 144.380 153.540
2000 72.500 70.310 74.690 98.800 94.380 103.220 149.330 144.770 153.890
2010 72.800 70.700 74.900 99.340 94.860 103.820 149.840 145.110 154.570
2020 73.160 71.050 75.270 99.850 95.370 104.330 150.650 145.930 155.370
2030 73.230 71.100 75.360 100.830 96.370 105.290 151.400 146.630 156.170
2040 73.680 71.530 75.830 101.350 96.880 105.820 152.240 147.440 157.040
2050 73.970 71.810 76.130 101.450 96.970 105.930 153.030 148.180 157.880
2060 74.630 72.490 76.770 101.650 97.130 106.170 153.890 149.020 158.760
2070 74.970 72.810 77.130 102.200 97.720 106.680 154.700 149.870 159.530
2080 75.450 73.330 77.570 103.000 98.550 107.450 155.600 150.750 160.450
2090 75.660 73.500 77.820 103.500 99.020 107.980 156.460 151.600 161.320
2100 75.950 73.720 78.180 103.520 99.030 108.010 157.400 152.560 162.240
2110 76.080 73.800 78.360 103.600 99.100 108.100 158.050 153.160 162.940
2120 76.210 73.970 78.450 104.530 100.040 109.020 158.170 153.250 163.090
2130 76.480 74.280 78.680 105.440 100.950 109.930 159.100 154.160 164.040
2140 76.720 74.580 78.860 105.520 101.030 110.010 160.050 155.080 165.020
2150 77.070 74.910 79.230 105.550 101.060 110.040 160.460 155.490 165.430
2160 77.470 75.320 79.620 105.580 101.080 110.080 161.400 156.460 166.340
2170 77.670 75.500 79.840 105.980 101.470 110.490 162.350 157.410 167.290
2180 77.960 75.720 80.200 106.810 102.300 111.320 163.170 158.250 168.090
2190 78.080 75.800 80.360 107.450 102.950 111.950 164.130 159.210 169.050
2200 78.210 75.970 80.450 108.170 103.660 112.680 165.060 160.110 170.010
2210 78.500 76.280 80.720 108.810 104.280 113.340 165.940 160.980 170.900
2220 78.750 76.600 80.900 109.570 105.030 114.110 166.810 161.830 171.790
2230 79.100 76.920 81.280 110.210 105.600 114.820 167.690 162.760 172.620
2240 79.500 77.330 81.670 110.830 106.190 115.470 168.560 163.580 173.540
2250 79.680 77.510 81.850 110.900 106.240 115.560 169.510 164.530 174.490
2260 79.960 77.720 82.200 111.170 106.450 115.890 170.060 165.050 175.070
2270 80.080 77.800 82.360 111.440 106.670 116.210 170.860 165.830 175.890
2280 80.210 77.970 82.450 111.720 106.990 116.450 171.650 166.600 176.700
2290 80.500 78.280 82.720 112.250 107.500 117.000 172.450 167.350 177.550
2300 80.750 78.600 82.900 112.600 107.800 117.400 173.290 168.180 178.400
2310 81.100 78.920 83.280 112.900 108.190 117.610 173.610 168.570 178.650
2320 81.500 79.330 83.670 113.680 108.970 118.390 174.070 169.080 179.060
2330 81.680 79.510 83.850 114.340 109.580 119.100 174.890 169.870 179.910
2340 81.980 79.760 84.200 114.850 110.090 119.610 175.720 170.610 180.830
2350 82.160 79.920 84.400 115.400 110.670 120.130 176.500 171.390 181.610
2360 82.330 80.140 84.520 115.930 111.180 120.680 177.270 172.180 182.360
2370 82.630 80.430 84.830 116.530 111.740 121.320 178.000 172.900 183.100
2380 82.860 80.720 85.000 117.090 112.280 121.900 178.570 173.470 183.670
2390 83.210 81.010 85.410 117.700 112.890 122.510 179.460 174.300 184.620
2400 83.610 81.420 85.800 118.390 113.510 123.270 180.240 175.030 185.450
2410 83.830 81.650 86.010 118.920 113.990 123.850 181.150 175.960 186.340
2420 84.190 81.950 86.430 119.160 114.310 124.010 182.090 176.860 187.320
2430 84.450 82.170 86.730 119.520 114.690 124.350 182.980 177.730 188.230
2440 84.680 82.460 86.900 120.050 115.240 124.860 183.910 178.650 189.170
2450 84.940 82.680 87.200 120.660 115.730 125.590 184.810 179.530 190.090
2460 85.180 82.950 87.410 121.130 116.110 126.150 185.780 180.490 191.070
2470 85.410 83.210 87.610 121.750 116.720 126.780 186.570 181.240 191.900
2480 85.870 83.620 88.120 122.380 117.280 127.480 187.380 181.980 192.780
2490 86.200 83.960 88.440 122.960 117.960 127.960 187.770 182.310 193.230
2500 86.830 84.550 89.110 123.260 118.180 128.340 188.710 183.290 194.130
2510 87.120 84.840 89.400 123.610 118.420 128.800 189.590 184.150 195.030
2520 87.370 85.110 89.630 124.050 118.820 129.280 190.420 184.910 195.930
2530 87.750 85.430 90.070 124.550 119.430 129.670 191.180 185.620 196.740
2540 88.010 85.740 90.280 125.080 120.040 130.120 191.800 186.330 197.270
2550 88.560 86.280 90.840 125.480 120.420 130.540 192.720 187.240 198.200
2560 88.950 86.670 91.230 125.670 120.500 130.840 193.590 188.070 199.110
2570 89.310 87.060 91.560 125.950 120.730 131.170 194.530 189.000 200.060
2580 89.660 87.400 91.920 126.440 121.220 131.660 195.470 189.880 201.060
2590 89.920 87.610 92.230 126.960 121.800 132.120 196.360 190.730 201.990
2600 90.320 87.990 92.650 127.580 122.390 132.770 197.210 191.570 202.850
2610 90.670 88.250 93.090 128.160 122.990 133.330 197.970 192.300 203.640
2620 91.080 88.620 93.540 128.690 123.520 133.860 198.870 193.140 204.600
2630 91.330 88.850 93.810 129.120 124.030 134.210 199.740 194.010 205.470
2640 91.650 89.150 94.150 129.420 124.320 134.520 200.580 194.830 206.330
2650 91.790 89.350 94.230 129.810 124.730 134.890 201.420 195.740 207.100
2660 92.010 89.580 94.440 130.290 125.230 135.350 202.350 196.650 208.050
2670 92.560 90.010 95.110 130.980 125.900 136.060 203.130 197.450 208.810
2680 92.990 90.530 95.450 131.490 126.400 136.580 203.510 197.840 209.180
2690 93.520 90.950 96.090 131.860 126.790 136.930 204.480 198.830 210.130
2700 93.920 91.430 96.410 132.840 127.740 137.940 205.130 199.360 210.900
2710 94.420 91.840 97.000 132.840 127.740 137.940 205.660 199.920 211.400
2720 94.500 91.920 97.080 132.860 127.790 137.930 206.450 200.680 212.220
2730 95.080 92.350 97.810 133.270 128.120 138.420 207.360 201.630 213.090
2740 95.250 92.570 97.930 134.190 129.020 139.360 208.100 202.350 213.850
2750 95.980 93.170 98.790 134.720 129.500 139.940 208.870 203.080 214.660
2760 96.180 93.470 98.890 135.440 130.170 140.710 209.550 203.770 215.330
2770 96.740 93.900 99.580 135.470 130.220 140.720 210.440 204.730 216.150
2780 96.890 94.080 99.700 136.220 130.990 141.450 211.000 205.150 216.850
2790 97.680 94.820 100.540 136.820 131.590 142.050 211.640 205.710 217.570
2800 97.820 94.980 100.660 137.500 132.270 142.730 212.390 206.460 218.320
2810 98.650 95.770 101.530 137.500 132.270 142.730 213.280 207.400 219.160
2820 98.690 95.840 101.540 137.500 132.270 142.730 213.740 207.880 219.600
2830 98.750 95.930 101.570 137.860 132.570 143.150 214.680 208.820 220.540
2840 99.680 96.830 102.530 138.500 133.270 143.730 214.970 209.070 220.870
2850 99.750 96.930 102.570 138.930 133.660 144.200 215.650 209.690 221.610
2860 100.680 97.830 103.530 139.500 134.270 144.730 216.140 210.300 221.980
2870 100.750 97.930 103.570 140.020 134.770 145.270 217.110 211.250 222.970
2880 100.750 97.930 103.570 140.610 135.260 145.960 218.050 212.150 223.950
2890 100.760 97.950 103.570 140.960 135.610 146.310 218.890 213.000 224.780
2900 100.760 97.950 103.570 141.240 135.900 146.580 219.880 213.980 225.780
2910 100.760 97.950 103.570 141.240 135.900 146.580 220.870 214.970 226.770
2920 101.690 98.850 104.530 141.240 135.900 146.580 221.440 215.550 227.330
2930 101.750 98.930 104.570 141.880 136.470 147.290 222.340 216.410 228.270
2940 102.680 99.830 105.530 142.740 137.320 148.160 223.250 217.330 229.170
2950 102.750 99.930 105.570 143.050 137.730 148.370 223.930 217.940 229.920
2960 102.750 99.930 105.570 143.120 137.810 148.430 224.880 218.880 230.880
2970 103.290 100.390 106.190 144.060 138.770 149.350 225.470 219.390 231.550
2980 103.750 100.930 106.570 144.350 138.970 149.730 226.120 219.990 232.250
2990 104.280 101.370 107.190 145.190 139.820 150.560 226.890 220.750 233.030
3000 104.350 101.490 107.210 145.380 139.940 150.820 227.600 221.390 233.810
3010 105.280 102.370 108.190 145.960 140.580 151.340 228.460 222.250 234.670
3020 105.350 102.490 108.210 146.730 141.360 152.100 229.260 223.010 235.510
3030 106.280 103.370 109.190 147.680 142.300 153.060 230.190 223.940 236.440
3040 106.350 103.490 109.210 148.620 143.240 154.000 231.190 224.940 237.440
3050 107.200 104.300 110.100 149.490 144.150 154.830 231.990 225.680 238.300
3060 107.330 104.470 110.190 149.930 144.630 155.230 232.730 226.390 239.070
3070 107.890 104.900 110.880 150.930 145.630 156.230 233.700 227.360 240.040
3080 107.960 104.990 110.930 151.200 145.870 156.530 234.220 227.920 240.520
3090 107.980 105.020 110.940 151.200 145.870 156.530 235.030 228.720 241.340
3100 108.060 105.100 111.020 151.200 145.870 156.530 235.820 229.490 242.150
3110 108.370 105.510 111.230 152.000 146.650 157.350 236.520 230.150 242.890
3120 108.540 105.670 111.410 152.690 147.290 158.090 237.220 230.760 243.680
3130 109.370 106.510 112.230 153.540 148.210 158.870 238.030 231.610 244.450
3140 109.540 106.670 112.410 153.980 148.570 159.390 238.940 232.440 245.440
3150 110.060 107.100 113.020 154.000 148.570 159.430 239.530 233.030 246.030
3160 110.140 107.150 113.130 154.000 148.570 159.430 240.130 233.620 246.640
3170 111.060 108.100 114.020 155.000 149.570 160.430 240.800 234.220 247.380
3180 111.140 108.150 114.130 156.000 150.570 161.430 241.770 235.190 248.350
3190 112.060 109.100 115.020 156.000 150.570 161.430 241.930 235.290 248.570
3200 112.140 109.150 115.130 156.000 150.570 161.430 242.930 236.290 249.570
3210 112.140 109.150 115.130 157.000 151.570 162.430 243.220 236.590 249.850
3220 112.750 109.740 115.760 158.000 152.570 163.430 244.170 237.520 250.820
3230 113.140 110.150 116.130 158.180 152.720 163.640 245.120 238.460 251.780
3240 113.140 110.150 116.130 159.020 153.590 164.450 246.060 239.390 252.730
3250 114.140 111.150 117.130 160.000 154.550 165.450 246.220 239.530 252.910
3260 114.140 111.150 117.130 160.610 155.110 166.110 246.910 240.230 253.590
3270 115.140 112.150 118.130 161.570 156.060 167.080 247.830 241.140 254.520
3280 115.140 112.150 118.130 161.950 156.500 167.400 248.060 241.330 254.790
3290 116.140 113.150 119.130 162.900 157.420 168.380 248.480 241.810 255.150
3300 116.140 113.150 119.130 162.900 157.420 168.380 248.580 241.840 255.320
3310 117.140 114.150 120.130 162.910 157.420 168.400 248.940 242.080 255.800
3320 117.140 114.150 120.130 163.670 158.140 169.200 249.760 242.840 256.680
3330 118.140 115.150 121.130 163.900 158.420 169.380 250.740 243.830 257.650
3340 118.140 115.150 121.130 163.900 158.420 169.380 251.730 244.820 258.640
3350 118.140 115.150 121.130 164.240 158.760 169.720 252.680 245.760 259.600
3360 118.220 115.200 121.240 164.590 159.060 170.120 253.470 246.610 260.330
3370 118.330 115.270 121.390 164.930 159.420 170.440 254.430 247.560 261.300
3380 118.410 115.290 121.530 165.890 160.350 171.430 255.420 248.550 262.290
3390 119.330 116.270 122.390 166.240 160.700 171.780 256.420 249.550 263.290
3400 119.330 116.270 122.390 167.120 161.570 172.670 257.420 250.550 264.290
3410 120.140 117.150 123.130 167.220 161.690 172.750 258.180 251.360 265.000
3420 120.150 117.160 123.140 167.760 162.200 173.320 258.470 251.560 265.380
3430 121.070 118.090 124.050 168.500 162.920 174.080 259.450 252.530 266.370
3440 121.150 118.160 124.140 168.940 163.300 174.580 260.450 253.530 267.370
3450 121.170 118.170 124.170 169.190 163.560 174.820 261.450 254.530 268.370
3460 122.140 119.150 125.130 170.100 164.450 175.750 262.450 255.530 269.370
3470 122.140 119.150 125.130 170.130 164.490 175.770 263.450 256.530 270.370
3480 122.170 119.170 125.170 171.130 165.490 176.770 264.450 257.530 271.370
3490 122.170 119.170 125.170 171.160 165.530 176.790 265.450 258.530 272.370
3500 122.200 119.190 125.210 171.160 165.530 176.790 266.450 259.530 273.370
3510 122.200 119.190 125.210 172.160 166.530 177.790 266.730 259.810 273.650
3520 123.190 120.190 126.190 172.460 166.790 178.130 267.280 260.310 274.250
3530 123.200 120.190 126.210 173.250 167.560 178.940 268.110 261.080 275.140
3540 124.190 121.190 127.190 174.020 168.390 179.650 269.110 262.080 276.140
3550 124.200 121.190 127.210 174.780 169.150 180.410 270.110 263.080 277.140
3560 124.200 121.190 127.210 175.480 169.910 181.050 271.110 264.080 278.140
3570 124.200 121.190 127.210 175.580 169.950 181.210 272.110 265.080 279.140
3580 124.200 121.190 127.210 175.600 169.960 181.240 273.070 266.040 280.100
3590 124.200 121.190 127.210 175.790 170.160 181.420 274.060 267.030 281.090
3600 125.190 122.190 128.190 175.960 170.330 181.590 275.060 268.030 282.090
3610 125.200 122.190 128.210 175.990 170.380 181.600 275.770 268.750 282.790
3620 126.190 123.190 129.190 176.940 171.350 182.530 276.770 269.750 283.790
3630 126.200 123.190 129.210 177.020 171.420 182.620 277.770 270.750 284.790

